Shape dynamics of a red blood cell in Poiseuille flow

We use numerical simulations to study the dynamics of red blood cells (RBCs) in unconfined and confined Poiseuille flow. Previous numerical studies with 3D vesicles have indicated that the slipper shape observed in experiments at high capillary number can be attributed to the bistability due to the interplay of wall push and outward migration tendency at higher viscosity contrasts. In this paper, we study this outward migration and bistability using numerical simulations for 3D capsules and provide phase diagrams of RBC dynamics with and without viscosity contrast. We observe a bistability of slipper and croissants in confined Poiseuille flow with viscosity contrast as observed in experiments.

==> cap3dshapes/info.txt <==
Git repo for capsule 3D paper. 


==> cap3dshapes/predefgrad_1224_1225_yrotate60.txt <==
0.263482
0.259461
0.248332
0.232571
0.215427
0.200125
0.189329
0.184928
0.188031
0.199005
0.217476
0.242235
0.271122
0.300975
0.327882
0.347836
0.357768
0.356540
0.345375
0.327461
0.306956
0.287968
0.273862
0.267002
0.268739
0.279495
0.298773
0.325085
0.355823
0.387241
0.414742
0.433655
0.440409
0.433655
0.414742
0.387241
0.355823
0.325085
0.298773
0.279495
0.268739
0.267002
0.273862
0.287968
0.306956
0.327461
0.345375
0.356540
0.357768
0.347836
0.327882
0.300975
0.271122
0.242235
0.217476
0.199005
0.188031
0.184928
0.189329
0.200125
0.215427
0.232571
0.248332
0.259461
0.133263
0.131455
0.126595
0.120197
0.114290
0.110943
0.111949
0.118658
0.131926
0.152084
0.178843
0.211144
0.246984
0.283346
0.316411
0.342231
0.357768
0.361915
0.355957
0.343176
0.327856
0.314221
0.305739
0.304827
0.312836
0.330115
0.356020
0.388824
0.425608
0.462262
0.493821
0.515306
0.522941
0.515306
0.493821
0.462262
0.425608
0.388824
0.356020
0.330115
0.312836
0.304827
0.305739
0.314221
0.327856
0.343176
0.355957
0.361915
0.357768
0.342231
0.316411
0.283346
0.246984
0.211144
0.178843
0.152084
0.131926
0.118658
0.111949
0.110943
0.114290
0.120197
0.126595
0.131455
0.004645
0.004986
0.006227
0.008966
0.014057
0.022452
0.035080
0.052755
0.076086
0.105364
0.140389
0.180253
0.223098
0.266017
0.305251
0.336853
0.357768
0.366889
0.365551
0.357135
0.346047
0.336623
0.332386
0.335739
0.347951
0.369217
0.398699
0.434472
0.473470
0.511545
0.543846
0.565620
0.573318
0.565620
0.543846
0.511545
0.473470
0.434472
0.398699
0.369217
0.347951
0.335739
0.332386
0.336623
0.346047
0.357135
0.365551
0.366889
0.357768
0.336853
0.305251
0.266017
0.223098
0.180253
0.140389
0.105364
0.076086
0.052755
0.035080
0.022452
0.014057
0.008966
0.006227
0.004986
-0.111317
-0.109172
-0.102790
-0.092287
-0.077752
-0.059153
-0.036294
-0.008840
0.023588
0.061230
0.103951
0.150955
0.200491
0.249713
0.294856
0.331918
0.357768
0.371259
0.373756
0.368734
0.360718
0.354134
0.352527
0.358231
0.372366
0.394926
0.424868
0.460143
0.497719
0.533720
0.563810
0.583882
0.590940
0.583882
0.563810
0.533720
0.497719
0.460143
0.424868
0.394926
0.372366
0.358231
0.352527
0.354134
0.360718
0.368734
0.373756
0.371259
0.357768
0.331918
0.294856
0.249713
0.200491
0.150955
0.103951
0.061230
0.023588
-0.008840
-0.036294
-0.059153
-0.077752
-0.092287
-0.102790
-0.109172
-0.207582
-0.204117
-0.193943
-0.177648
-0.155952
-0.129466
-0.098527
-0.063165
-0.023198
0.021559
0.071001
0.124389
0.180018
0.235035
0.285605
0.327604
0.357767
0.374868
0.380273
0.377541
0.371312
0.366094
0.365430
0.371558
0.385418
0.406795
0.434481
0.466393
0.499700
0.531027
0.556810
0.573817
0.579761
0.573817
0.556810
0.531027
0.499700
0.466393
0.434481
0.406795
0.385418
0.371558
0.365430
0.366094
0.371312
0.377541
0.380273
0.374868
0.357767
0.327603
0.285605
0.235035
0.180018
0.124389
0.071001
0.021559
-0.023198
-0.063165
-0.098527
-0.129466
-0.155952
-0.177648
-0.193943
-0.204117
-0.280940
-0.276643
-0.264068
-0.244047
-0.217645
-0.185835
-0.149268
-0.108196
-0.062562
-0.012227
0.042701
0.101485
0.162397
0.222501
0.277826
0.324063
0.357767
0.377587
0.384869
0.383248
0.377477
0.372146
0.370793
0.375562
0.387228
0.405405
0.428784
0.455351
0.482596
0.507762
0.528140
0.541417
0.546028
0.541417
0.528140
0.507762
0.482596
0.455351
0.428784
0.405405
0.387228
0.375562
0.370793
0.372146
0.377477
0.383248
0.384869
0.377587
0.357767
0.324063
0.277826
0.222501
0.162397
0.101485
0.042701
-0.012227
-0.062562
-0.108196
-0.149268
-0.185835
-0.217645
-0.244047
-0.264068
-0.276643
-0.331159
-0.326459
-0.312703
-0.290807
-0.261951
-0.227237
-0.187422
-0.142832
-0.093455
-0.039169
0.019896
0.082958
0.148197
0.212531
0.271786
0.321421
0.357767
0.379320
0.387389
0.385678
0.379058
0.372211
0.368691
0.370575
0.378528
0.392066
0.409867
0.430060
0.450510
0.469078
0.483853
0.493347
0.496618
0.493347
0.483853
0.469078
0.450510
0.430060
0.409867
0.392066
0.378528
0.370575
0.368691
0.372211
0.379058
0.385678
0.387389
0.379320
0.357767
0.321421
0.271786
0.212531
0.148197
0.082958
0.019896
-0.039169
-0.093455
-0.142832
-0.187422
-0.227237
-0.261951
-0.290807
-0.312703
-0.326459
-0.359595
-0.354853
-0.340954
-0.318763
-0.289392
-0.253876
-0.212912
-0.166779
-0.115433
-0.058749
0.003115
0.069298
0.137834
0.205440
0.267688
0.319769
0.357766
0.380007
0.387754
0.384781
0.376089
0.366468
0.359519
0.357312
0.360483
0.368544
0.380236
0.393880
0.407692
0.420058
0.429709
0.435804
0.437883
0.435804
0.429709
0.420058
0.407692
0.393880
0.380236
0.368544
0.360483
0.357312
0.359519
0.366468
0.376089
0.384781
0.387754
0.380007
0.357766
0.319769
0.267688
0.205440
0.137834
0.069298
0.003115
-0.058749
-0.115433
-0.166779
-0.212912
-0.253876
-0.289392
-0.318763
-0.340954
-0.354853
-0.367959
-0.363505
-0.350403
-0.329333
-0.301161
-0.266668
-0.226349
-0.180346
-0.128550
-0.070831
-0.007397
0.060783
0.131567
0.201430
0.265660
0.319162
0.357766
0.379628
0.385967
0.380635
0.368779
0.355314
0.343934
0.336770
0.334525
0.336796
0.342457
0.350025
0.358008
0.365168
0.370669
0.374074
0.375221
0.374074
0.370669
0.365168
0.358008
0.350025
0.342457
0.336796
0.334525
0.336770
0.343934
0.355314
0.368779
0.380635
0.385967
0.379628
0.357766
0.319162
0.265660
0.201430
0.131567
0.060783
-0.007397
-0.070831
-0.128550
-0.180346
-0.226349
-0.266668
-0.301161
-0.329333
-0.350403
-0.363505
-0.357878
-0.354036
-0.342641
-0.324042
-0.298659
-0.266827
-0.228695
-0.184208
-0.133198
-0.075573
-0.011637
0.057504
0.129508
0.200595
0.265762
0.319622
0.357765
0.378196
0.382102
0.373433
0.357484
0.339325
0.322783
0.310122
0.302197
0.298770
0.298904
0.301328
0.304782
0.308239
0.311023
0.312780
0.313375
0.312780
0.311023
0.308239
0.304782
0.301328
0.298904
0.298770
0.302197
0.310122
0.322783
0.339325
0.357484
0.373433
0.382102
0.378196
0.357765
0.319622
0.265762
0.200595
0.129508
0.057504
-0.011637
-0.075573
-0.133198
-0.184208
-0.228695
-0.266827
-0.298659
-0.324042
-0.342641
-0.354036
-0.331154
-0.328225
-0.319398
-0.304535
-0.283403
-0.255694
-0.221066
-0.179221
-0.129970
-0.073337
-0.009791
0.059379
0.131629
0.202921
0.267973
0.321129
0.357765
0.375763
0.376311
0.363466
0.342689
0.319220
0.297048
0.278634
0.265044
0.256281
0.251668
0.250207
0.250837
0.252566
0.254518
0.255995
0.256541
0.255995
0.254518
0.252566
0.250837
0.250207
0.251668
0.256281
0.265044
0.278634
0.297048
0.319220
0.342689
0.363466
0.376311
0.375763
0.357765
0.321129
0.267973
0.202921
0.131629
0.059379
-0.009791
-0.073337
-0.129970
-0.179221
-0.221066
-0.255694
-0.283403
-0.304535
-0.319398
-0.328225
-0.290179
-0.288416
-0.282864
-0.272790
-0.257126
-0.234730
-0.204650
-0.166309
-0.119548
-0.064600
-0.002182
0.066196
0.137776
0.208292
0.272207
0.323631
0.357765
0.372415
0.368805
0.351117
0.324980
0.295808
0.267786
0.243590
0.224546
0.210965
0.202536
0.198630
0.198370
0.200570
0.203759
0.206440
0.207474
0.206440
0.203759
0.200570
0.198370
0.198630
0.202536
0.210965
0.224546
0.243590
0.267786
0.295808
0.324980
0.351117
0.368805
0.372415
0.357765
0.323631
0.272207
0.208292
0.137776
0.066196
-0.002182
-0.064600
-0.119548
-0.166309
-0.204650
-0.234730
-0.257126
-0.272790
-0.282864
-0.288416
-0.238141
-0.237696
-0.235868
-0.231259
-0.221862
-0.205561
-0.180698
-0.146414
-0.102642
-0.049905
0.010774
0.077626
0.147691
0.216501
0.278310
0.327036
0.357765
0.368273
0.359854
0.336835
0.305009
0.269966
0.236079
0.206252
0.182086
0.164266
0.152958
0.147974
0.148559
0.153096
0.159174
0.164172
0.166087
0.164172
0.159174
0.153096
0.148559
0.147974
0.152958
0.164266
0.182086
0.206252
0.236079
0.269966
0.305009
0.336835
0.359854
0.368273
0.357765
0.327036
0.278310
0.216501
0.147691
0.077626
0.010774
-0.049905
-0.102642
-0.146414
-0.180698
-0.205561
-0.221862
-0.231259
-0.235868
-0.237696
-0.178953
-0.179847
-0.181822
-0.182838
-0.179922
-0.169936
-0.150490
-0.120469
-0.079959
-0.029820
0.028591
0.093252
0.161016
0.227255
0.286063
0.331228
0.357764
0.363479
0.349775
0.321123
0.283478
0.242588
0.202999
0.167821
0.138931
0.117420
0.103979
0.098854
0.101293
0.109052
0.118623
0.126248
0.129131
0.126248
0.118623
0.109052
0.101293
0.098854
0.103979
0.117420
0.138931
0.167821
0.202999
0.242588
0.283478
0.321123
0.349775
0.363479
0.357764
0.331228
0.286063
0.227255
0.161016
0.093252
0.028591
-0.029820
-0.079959
-0.120469
-0.150490
-0.169936
-0.179922
-0.182838
-0.181822
-0.179847
-0.116903
-0.119016
-0.124466
-0.130664
-0.133752
-0.129643
-0.115280
-0.089365
-0.052186
-0.004937
0.050729
0.112579
0.177314
0.240190
0.295202
0.336059
0.357764
0.358203
0.338914
0.304517
0.261107
0.214565
0.169580
0.129421
0.096214
0.071433
0.056239
0.051193
0.055410
0.065968
0.078384
0.088049
0.091660
0.088049
0.078384
0.065968
0.055410
0.051193
0.056239
0.071433
0.096214
0.129421
0.169580
0.214565
0.261107
0.304517
0.338914
0.358203
0.357764
0.336059
0.295202
0.240190
0.177314
0.112579
0.050729
-0.004937
-0.052186
-0.089365
-0.115280
-0.129643
-0.133752
-0.130664
-0.124466
-0.119016
-0.056121
-0.059204
-0.067431
-0.077775
-0.085686
-0.086337
-0.076205
-0.053925
-0.019996
0.024126
0.076593
0.135039
0.196072
0.254879
0.305413
0.341361
0.357764
0.352627
0.327645
0.287574
0.238618
0.186764
0.136790
0.092077
0.054930
0.027111
0.010090
0.004564
0.009437
0.021251
0.034925
0.045437
0.049340
0.045437
0.034925
0.021251
0.009437
0.004564
0.010090
0.027111
0.054930
0.092077
0.136790
0.186764
0.238618
0.287574
0.327645
0.352627
0.357764
0.341361
0.305413
0.254879
0.196072
0.135039
0.076593
0.024126
-0.019996
-0.053925
-0.076205
-0.086337
-0.085686
-0.077775
-0.067431
-0.059204
0.000000
-0.003708
-0.013703
-0.026658
-0.037601
-0.041339
-0.034195
-0.014882
0.015941
0.056707
0.105524
0.160001
0.216716
0.270846
0.316351
0.346948
0.357764
0.346948
0.316351
0.270846
0.216716
0.160001
0.105524
0.056707
0.015941
-0.014882
-0.034195
-0.041339
-0.037601
-0.026658
-0.013703
-0.003708
0.000000
-0.003708
-0.013703
-0.026658
-0.037601
-0.041339
-0.034195
-0.014882
0.015941
0.056707
0.105524
0.160001
0.216716
0.270846
0.316351
0.346948
0.357764
0.346948
0.316351
0.270846
0.216716
0.160001
0.105524
0.056707
0.015941
-0.014882
-0.034195
-0.041339
-0.037601
-0.026658
-0.013703
-0.003708
0.049340
0.045437
0.034925
0.021251
0.009437
0.004564
0.010090
0.027111
0.054930
0.092077
0.136790
0.186764
0.238618
0.287574
0.327645
0.352627
0.357764
0.341361
0.305413
0.254879
0.196072
0.135039
0.076593
0.024126
-0.019996
-0.053925
-0.076205
-0.086337
-0.085686
-0.077775
-0.067431
-0.059204
-0.056121
-0.059204
-0.067431
-0.077775
-0.085686
-0.086337
-0.076205
-0.053925
-0.019996
0.024126
0.076593
0.135039
0.196072
0.254879
0.305413
0.341361
0.357764
0.352627
0.327645
0.287574
0.238618
0.186764
0.136790
0.092077
0.054930
0.027111
0.010090
0.004564
0.009437
0.021251
0.034925
0.045437
0.091660
0.088049
0.078384
0.065968
0.055410
0.051193
0.056239
0.071433
0.096214
0.129421
0.169580
0.214565
0.261107
0.304517
0.338914
0.358203
0.357764
0.336059
0.295202
0.240190
0.177314
0.112579
0.050729
-0.004937
-0.052186
-0.089365
-0.115280
-0.129643
-0.133752
-0.130664
-0.124466
-0.119016
-0.116903
-0.119016
-0.124466
-0.130664
-0.133752
-0.129643
-0.115280
-0.089365
-0.052186
-0.004937
0.050729
0.112579
0.177314
0.240190
0.295202
0.336059
0.357764
0.358203
0.338914
0.304517
0.261107
0.214565
0.169580
0.129421
0.096214
0.071433
0.056239
0.051193
0.055410
0.065968
0.078384
0.088049
0.129131
0.126248
0.118623
0.109052
0.101293
0.098854
0.103979
0.117420
0.138931
0.167821
0.202999
0.242588
0.283478
0.321123
0.349775
0.363479
0.357764
0.331228
0.286063
0.227255
0.161016
0.093252
0.028591
-0.029820
-0.079959
-0.120469
-0.150490
-0.169936
-0.179922
-0.182838
-0.181822
-0.179847
-0.178953
-0.179847
-0.181822
-0.182838
-0.179922
-0.169936
-0.150490
-0.120469
-0.079959
-0.029820
0.028591
0.093252
0.161016
0.227255
0.286063
0.331228
0.357764
0.363479
0.349775
0.321123
0.283478
0.242588
0.202999
0.167821
0.138931
0.117420
0.103979
0.098854
0.101293
0.109052
0.118623
0.126248
0.166087
0.164172
0.159174
0.153096
0.148559
0.147974
0.152958
0.164266
0.182086
0.206252
0.236079
0.269966
0.305009
0.336835
0.359854
0.368273
0.357765
0.327036
0.278310
0.216501
0.147691
0.077626
0.010774
-0.049905
-0.102642
-0.146414
-0.180698
-0.205561
-0.221862
-0.231259
-0.235868
-0.237696
-0.238141
-0.237696
-0.235868
-0.231259
-0.221862
-0.205561
-0.180698
-0.146414
-0.102642
-0.049905
0.010774
0.077626
0.147691
0.216501
0.278310
0.327036
0.357765
0.368273
0.359854
0.336835
0.305009
0.269966
0.236079
0.206252
0.182086
0.164266
0.152958
0.147974
0.148559
0.153096
0.159174
0.164172
0.207474
0.206440
0.203759
0.200570
0.198370
0.198630
0.202536
0.210965
0.224546
0.243590
0.267786
0.295808
0.324980
0.351117
0.368805
0.372415
0.357765
0.323631
0.272207
0.208292
0.137776
0.066196
-0.002182
-0.064600
-0.119548
-0.166309
-0.204650
-0.234730
-0.257126
-0.272790
-0.282864
-0.288416
-0.290179
-0.288416
-0.282864
-0.272790
-0.257126
-0.234730
-0.204650
-0.166309
-0.119548
-0.064600
-0.002182
0.066196
0.137776
0.208292
0.272207
0.323631
0.357765
0.372415
0.368805
0.351117
0.324980
0.295808
0.267786
0.243590
0.224546
0.210965
0.202536
0.198630
0.198370
0.200570
0.203759
0.206440
0.256541
0.255995
0.254518
0.252566
0.250837
0.250207
0.251668
0.256281
0.265044
0.278634
0.297048
0.319220
0.342689
0.363466
0.376311
0.375763
0.357765
0.321129
0.267973
0.202921
0.131629
0.059379
-0.009791
-0.073337
-0.129970
-0.179221
-0.221066
-0.255694
-0.283403
-0.304535
-0.319398
-0.328225
-0.331154
-0.328225
-0.319398
-0.304535
-0.283403
-0.255694
-0.221066
-0.179221
-0.129970
-0.073337
-0.009791
0.059379
0.131629
0.202921
0.267973
0.321129
0.357765
0.375763
0.376311
0.363466
0.342689
0.319220
0.297048
0.278634
0.265044
0.256281
0.251668
0.250207
0.250837
0.252566
0.254518
0.255995
0.313375
0.312780
0.311023
0.308239
0.304782
0.301328
0.298904
0.298770
0.302197
0.310122
0.322783
0.339325
0.357484
0.373433
0.382102
0.378196
0.357765
0.319622
0.265762
0.200595
0.129508
0.057504
-0.011637
-0.075573
-0.133198
-0.184208
-0.228695
-0.266827
-0.298659
-0.324042
-0.342641
-0.354036
-0.357878
-0.354036
-0.342641
-0.324042
-0.298659
-0.266827
-0.228695
-0.184208
-0.133198
-0.075573
-0.011637
0.057504
0.129508
0.200595
0.265762
0.319622
0.357765
0.378196
0.382102
0.373433
0.357484
0.339325
0.322783
0.310122
0.302197
0.298770
0.298904
0.301328
0.304782
0.308239
0.311023
0.312780
0.375221
0.374074
0.370669
0.365168
0.358008
0.350025
0.342457
0.336796
0.334525
0.336770
0.343934
0.355314
0.368779
0.380635
0.385967
0.379628
0.357766
0.319162
0.265660
0.201430
0.131567
0.060783
-0.007397
-0.070831
-0.128550
-0.180346
-0.226349
-0.266668
-0.301161
-0.329333
-0.350403
-0.363505
-0.367959
-0.363505
-0.350403
-0.329333
-0.301161
-0.266668
-0.226349
-0.180346
-0.128550
-0.070831
-0.007397
0.060783
0.131567
0.201430
0.265660
0.319162
0.357766
0.379628
0.385967
0.380635
0.368779
0.355314
0.343934
0.336770
0.334525
0.336796
0.342457
0.350025
0.358008
0.365168
0.370669
0.374074
0.437883
0.435804
0.429709
0.420058
0.407692
0.393880
0.380236
0.368544
0.360483
0.357312
0.359519
0.366468
0.376089
0.384781
0.387754
0.380007
0.357766
0.319769
0.267688
0.205440
0.137834
0.069298
0.003115
-0.058749
-0.115433
-0.166779
-0.212912
-0.253876
-0.289392
-0.318763
-0.340954
-0.354853
-0.359595
-0.354853
-0.340954
-0.318763
-0.289392
-0.253876
-0.212912
-0.166779
-0.115433
-0.058749
0.003115
0.069298
0.137834
0.205440
0.267688
0.319769
0.357766
0.380007
0.387754
0.384781
0.376089
0.366468
0.359519
0.357312
0.360483
0.368544
0.380236
0.393880
0.407692
0.420058
0.429709
0.435804
0.496618
0.493347
0.483853
0.469078
0.450510
0.430060
0.409867
0.392066
0.378528
0.370575
0.368691
0.372211
0.379058
0.385678
0.387389
0.379320
0.357767
0.321421
0.271786
0.212531
0.148197
0.082958
0.019896
-0.039169
-0.093455
-0.142832
-0.187422
-0.227237
-0.261951
-0.290807
-0.312703
-0.326459
-0.331159
-0.326459
-0.312703
-0.290807
-0.261951
-0.227237
-0.187422
-0.142832
-0.093455
-0.039169
0.019896
0.082958
0.148197
0.212531
0.271786
0.321421
0.357767
0.379320
0.387389
0.385678
0.379058
0.372211
0.368691
0.370575
0.378528
0.392066
0.409867
0.430060
0.450510
0.469078
0.483853
0.493347
0.546028
0.541417
0.528140
0.507762
0.482596
0.455351
0.428784
0.405405
0.387228
0.375562
0.370793
0.372146
0.377477
0.383248
0.384869
0.377587
0.357767
0.324063
0.277826
0.222501
0.162397
0.101485
0.042701
-0.012227
-0.062562
-0.108196
-0.149268
-0.185835
-0.217645
-0.244047
-0.264068
-0.276643
-0.280940
-0.276643
-0.264068
-0.244047
-0.217645
-0.185835
-0.149268
-0.108196
-0.062562
-0.012227
0.042701
0.101485
0.162397
0.222501
0.277826
0.324063
0.357767
0.377587
0.384869
0.383248
0.377477
0.372146
0.370793
0.375562
0.387228
0.405405
0.428784
0.455351
0.482596
0.507762
0.528140
0.541417
0.579761
0.573817
0.556810
0.531027
0.499700
0.466393
0.434481
0.406795
0.385418
0.371558
0.365430
0.366094
0.371312
0.377541
0.380273
0.374868
0.357767
0.327604
0.285605
0.235035
0.180018
0.124389
0.071001
0.021559
-0.023198
-0.063165
-0.098527
-0.129466
-0.155952
-0.177648
-0.193943
-0.204117
-0.207582
-0.204117
-0.193943
-0.177648
-0.155952
-0.129466
-0.098527
-0.063165
-0.023198
0.021559
0.071001
0.124389
0.180018
0.235035
0.285605
0.327604
0.357767
0.374868
0.380273
0.377541
0.371312
0.366094
0.365430
0.371558
0.385418
0.406795
0.434481
0.466393
0.499700
0.531027
0.556810
0.573817
0.590940
0.583882
0.563810
0.533720
0.497719
0.460143
0.424868
0.394926
0.372366
0.358231
0.352527
0.354134
0.360718
0.368734
0.373756
0.371259
0.357768
0.331918
0.294856
0.249713
0.200491
0.150955
0.103951
0.061230
0.023588
-0.008840
-0.036294
-0.059153
-0.077752
-0.092287
-0.102790
-0.109172
-0.111317
-0.109172
-0.102790
-0.092287
-0.077752
-0.059153
-0.036294
-0.008840
0.023588
0.061230
0.103951
0.150955
0.200491
0.249713
0.294856
0.331918
0.357768
0.371259
0.373756
0.368734
0.360718
0.354134
0.352527
0.358231
0.372366
0.394926
0.424868
0.460143
0.497719
0.533720
0.563810
0.583882
0.573318
0.565620
0.543846
0.511545
0.473470
0.434472
0.398699
0.369217
0.347951
0.335739
0.332386
0.336623
0.346047
0.357135
0.365551
0.366889
0.357768
0.336853
0.305251
0.266017
0.223098
0.180253
0.140389
0.105364
0.076086
0.052755
0.035080
0.022452
0.014057
0.008966
0.006227
0.004986
0.004645
0.004986
0.006227
0.008966
0.014057
0.022452
0.035080
0.052755
0.076086
0.105364
0.140389
0.180253
0.223098
0.266017
0.305251
0.336853
0.357768
0.366889
0.365551
0.357135
0.346047
0.336623
0.332386
0.335739
0.347951
0.369217
0.398699
0.434472
0.473470
0.511545
0.543846
0.565620
0.522941
0.515306
0.493821
0.462262
0.425608
0.388824
0.356020
0.330115
0.312836
0.304827
0.305739
0.314221
0.327856
0.343176
0.355957
0.361915
0.357768
0.342231
0.316411
0.283346
0.246984
0.211144
0.178843
0.152084
0.131926
0.118658
0.111949
0.110943
0.114290
0.120197
0.126595
0.131455
0.133263
0.131455
0.126595
0.120197
0.114290
0.110943
0.111949
0.118658
0.131926
0.152084
0.178843
0.211144
0.246984
0.283346
0.316411
0.342231
0.357768
0.361915
0.355957
0.343176
0.327856
0.314221
0.305739
0.304827
0.312836
0.330115
0.356020
0.388824
0.425608
0.462262
0.493821
0.515306
0.440409
0.433655
0.414742
0.387241
0.355823
0.325085
0.298773
0.279495
0.268739
0.267002
0.273862
0.287968
0.306956
0.327461
0.345375
0.356540
0.357768
0.347836
0.327882
0.300975
0.271122
0.242235
0.217476
0.199005
0.188031
0.184928
0.189329
0.200125
0.215427
0.232571
0.248332
0.259461
0.263482
0.259461
0.248332
0.232571
0.215427
0.200125
0.189329
0.184928
0.188031
0.199005
0.217476
0.242235
0.271122
0.300975
0.327882
0.347836
0.357768
0.356540
0.345375
0.327461
0.306956
0.287968
0.273862
0.267002
0.268739
0.279495
0.298773
0.325085
0.355823
0.387241
0.414742
0.433655
0.000000
0.013194
0.022674
0.025677
0.020932
0.008643
-0.009872
-0.032602
-0.057170
-0.081021
-0.101526
-0.116115
-0.122524
-0.119237
-0.106066
-0.084641
-0.058463
-0.032253
-0.010736
0.002577
0.006074
0.000022
-0.013905
-0.033181
-0.054847
-0.075771
-0.092773
-0.102796
-0.103188
-0.092211
-0.069697
-0.037594
0.000000
0.037594
0.069697
0.092211
0.103188
0.102796
0.092773
0.075771
0.054847
0.033181
0.013905
-0.000022
-0.006074
-0.002577
0.010736
0.032253
0.058463
0.084641
0.106066
0.119237
0.122524
0.116115
0.101526
0.081021
0.057170
0.032602
0.009872
-0.008643
-0.020932
-0.025677
-0.022674
-0.013194
0.000000
-0.004235
-0.010731
-0.021175
-0.036357
-0.056132
-0.079605
-0.105342
-0.131544
-0.156149
-0.176897
-0.191461
-0.197715
-0.194196
-0.180718
-0.158898
-0.132236
-0.105467
-0.083342
-0.069376
-0.065141
-0.070278
-0.082962
-0.100473
-0.119632
-0.137066
-0.149369
-0.153290
-0.146072
-0.125990
-0.093052
-0.049534
0.000000
0.049534
0.093052
0.125990
0.146072
0.153290
0.149369
0.137066
0.119632
0.100473
0.082962
0.070278
0.065141
0.069376
0.083342
0.105467
0.132236
0.158898
0.180718
0.194196
0.197715
0.191461
0.176897
0.156149
0.131544
0.105342
0.079605
0.056132
0.036357
0.021175
0.010731
0.004235
0.000000
-0.021014
-0.042883
-0.066260
-0.091450
-0.118365
-0.146522
-0.175062
-0.202766
-0.228053
-0.249016
-0.263547
-0.269618
-0.265783
-0.251829
-0.229347
-0.201838
-0.174079
-0.150862
-0.135715
-0.130156
-0.133703
-0.144357
-0.159202
-0.174875
-0.187866
-0.194717
-0.192224
-0.177800
-0.149982
-0.109057
-0.057519
0.000000
0.057519
0.109057
0.149982
0.177800
0.192224
0.194717
0.187866
0.174875
0.159202
0.144357
0.133703
0.130156
0.135715
0.150862
0.174079
0.201838
0.229347
0.251829
0.265783
0.269618
0.263547
0.249016
0.228053
0.202766
0.175062
0.146522
0.118365
0.091450
0.066260
0.042883
0.021014
0.000000
-0.035566
-0.070838
-0.105603
-0.139746
-0.173188
-0.205772
-0.237117
-0.266490
-0.292720
-0.314190
-0.328953
-0.335034
-0.330965
-0.316482
-0.293144
-0.264475
-0.235313
-0.210526
-0.193665
-0.186196
-0.187502
-0.195401
-0.206799
-0.218204
-0.226083
-0.227091
-0.218298
-0.197513
-0.163714
-0.117522
-0.061497
0.000000
0.061497
0.117522
0.163714
0.197513
0.218298
0.227091
0.226083
0.218204
0.206799
0.195401
0.187502
0.186196
0.193665
0.210526
0.235313
0.264475
0.293144
0.316482
0.330965
0.335034
0.328953
0.314190
0.292720
0.266490
0.237117
0.205772
0.173188
0.139746
0.105603
0.070838
0.035566
0.000000
-0.046835
-0.092591
-0.136444
-0.177957
-0.217031
-0.253713
-0.287946
-0.319335
-0.346992
-0.369482
-0.384938
-0.391378
-0.387274
-0.372296
-0.347977
-0.317882
-0.286949
-0.260155
-0.241108
-0.231235
-0.229795
-0.234439
-0.241923
-0.248693
-0.251289
-0.246609
-0.232143
-0.206231
-0.168369
-0.119488
-0.062079
0.000000
0.062079
0.119488
0.168369
0.206231
0.232143
0.246609
0.251289
0.248693
0.241923
0.234439
0.229795
0.231235
0.241108
0.260155
0.286949
0.317882
0.347977
0.372296
0.387274
0.391378
0.384938
0.369482
0.346992
0.319335
0.287946
0.253713
0.217031
0.177957
0.136444
0.092591
0.046835
0.000000
-0.054263
-0.107040
-0.157187
-0.204090
-0.247620
-0.287918
-0.325081
-0.358875
-0.388524
-0.412644
-0.429342
-0.436563
-0.432677
-0.417282
-0.391899
-0.360164
-0.327156
-0.298008
-0.276423
-0.263828
-0.259388
-0.260625
-0.264190
-0.266520
-0.264288
-0.254698
-0.235701
-0.206185
-0.166131
-0.116711
-0.060248
0.000000
0.060248
0.116711
0.166131
0.206185
0.235701
0.254698
0.264288
0.266520
0.264190
0.260625
0.259388
0.263828
0.276423
0.298008
0.327156
0.360164
0.391899
0.417282
0.432677
0.436563
0.429342
0.412644
0.388524
0.358875
0.325081
0.287918
0.247620
0.204090
0.157187
0.107040
0.054263
0.000000
-0.057648
-0.113766
-0.167177
-0.217247
-0.263849
-0.307122
-0.347155
-0.383678
-0.415848
-0.442179
-0.460645
-0.469040
-0.465611
-0.449877
-0.423369
-0.389829
-0.354527
-0.322797
-0.298495
-0.283096
-0.275727
-0.273828
-0.274000
-0.272704
-0.266754
-0.253631
-0.231684
-0.200243
-0.159660
-0.111246
-0.057125
0.000000
0.057125
0.111246
0.159660
0.200243
0.231684
0.253631
0.266754
0.272704
0.274000
0.273828
0.275727
0.283096
0.298495
0.322797
0.354527
0.389829
0.423369
0.449877
0.465611
0.469040
0.460645
0.442179
0.415848
0.383678
0.347155
0.307122
0.263849
0.217247
0.167177
0.113766
0.057648
0.000000
-0.056982
-0.112736
-0.166333
-0.217287
-0.265500
-0.311026
-0.353777
-0.393251
-0.428355
-0.457351
-0.477983
-0.487843
-0.485026
-0.468985
-0.441290
-0.405832
-0.368112
-0.333723
-0.306727
-0.288710
-0.278824
-0.274497
-0.272322
-0.268791
-0.260818
-0.246051
-0.223065
-0.191431
-0.151679
-0.105159
-0.053825
0.000000
0.053825
0.105159
0.151679
0.191431
0.223065
0.246051
0.260818
0.268791
0.272322
0.274497
0.278824
0.288710
0.306727
0.333723
0.368112
0.405832
0.441290
0.468985
0.485026
0.487843
0.477983
0.457351
0.428355
0.393251
0.353777
0.311026
0.265500
0.217287
0.166333
0.112736
0.056982
0.000000
-0.052351
-0.104124
-0.154916
-0.204552
-0.252983
-0.300072
-0.345365
-0.387919
-0.426215
-0.458142
-0.481145
-0.492582
-0.490402
-0.474011
-0.445053
-0.407608
-0.367454
-0.330489
-0.301033
-0.280846
-0.269175
-0.263499
-0.260447
-0.256533
-0.248685
-0.234549
-0.212680
-0.182595
-0.144747
-0.100394
-0.051399
0.000000
0.051399
0.100394
0.144747
0.182595
0.212680
0.234549
0.248685
0.256533
0.260447
0.263499
0.269175
0.280846
0.301033
0.330489
0.367454
0.407608
0.445053
0.474011
0.490402
0.492582
0.481145
0.458142
0.426215
0.387919
0.345365
0.300072
0.252983
0.204552
0.154916
0.104124
0.052351
0.000000
-0.043965
-0.088345
-0.133541
-0.179843
-0.227260
-0.275327
-0.323006
-0.368693
-0.410268
-0.445167
-0.470505
-0.483422
-0.481743
-0.464865
-0.434545
-0.395092
-0.352596
-0.313296
-0.281810
-0.260123
-0.247641
-0.241957
-0.239765
-0.237595
-0.232291
-0.221318
-0.202903
-0.176135
-0.141042
-0.098622
-0.050759
0.000000
0.050759
0.098622
0.141042
0.176135
0.202903
0.221318
0.232291
0.237595
0.239765
0.241957
0.247641
0.260123
0.281810
0.313296
0.352596
0.395092
0.434545
0.464865
0.481743
0.483422
0.470505
0.445167
0.410268
0.368693
0.323006
0.275327
0.227260
0.179843
0.133541
0.088345
0.043965
0.000000
-0.032252
-0.066212
-0.103340
-0.144553
-0.189913
-0.238479
-0.288395
-0.337161
-0.381912
-0.419570
-0.446950
-0.461023
-0.459545
-0.441953
-0.410157
-0.368724
-0.324081
-0.282822
-0.249892
-0.227533
-0.215351
-0.211102
-0.211583
-0.213327
-0.213045
-0.207832
-0.195262
-0.173549
-0.141889
-0.100834
-0.052432
0.000000
0.052432
0.100834
0.141889
0.173549
0.195262
0.207832
0.213045
0.213327
0.211583
0.211102
0.215351
0.227533
0.249892
0.282822
0.324081
0.368724
0.410157
0.441953
0.459545
0.461023
0.446950
0.419570
0.381912
0.337161
0.288395
0.238479
0.189913
0.144553
0.103340
0.066212
0.032252
0.000000
-0.017920
-0.039046
-0.066107
-0.100789
-0.143227
-0.191865
-0.243792
-0.295402
-0.342973
-0.382912
-0.411787
-0.426484
-0.424763
-0.406156
-0.372759
-0.329426
-0.282921
-0.240196
-0.206510
-0.184373
-0.173614
-0.172178
-0.176993
-0.184622
-0.191606
-0.194515
-0.189934
-0.174767
-0.147015
-0.106680
-0.056175
0.000000
0.056175
0.106680
0.147015
0.174767
0.189934
0.194515
0.191606
0.184622
0.176993
0.172178
0.173614
0.184373
0.206510
0.240196
0.282921
0.329426
0.372759
0.406156
0.424763
0.426484
0.411787
0.382912
0.342973
0.295402
0.243792
0.191865
0.143227
0.100789
0.066107
0.039046
0.017920
0.000000
-0.001955
-0.008680
-0.024292
-0.051380
-0.090190
-0.138430
-0.191945
-0.245877
-0.295599
-0.337047
-0.366633
-0.381251
-0.378743
-0.358779
-0.323677
-0.278576
-0.230570
-0.186936
-0.153221
-0.132177
-0.123849
-0.126376
-0.136837
-0.151851
-0.167773
-0.180514
-0.185394
-0.177701
-0.154091
-0.114106
-0.060773
0.000000
0.060773
0.114106
0.154091
0.177701
0.185394
0.180514
0.167773
0.151851
0.136837
0.126376
0.123849
0.132177
0.153221
0.186936
0.230570
0.278576
0.323677
0.358779
0.378743
0.381251
0.366633
0.337047
0.295599
0.245877
0.191945
0.138430
0.090190
0.051380
0.024292
0.008680
0.001955
0.000000
0.014464
0.022682
0.019138
0.000259
-0.034347
-0.081583
-0.135946
-0.191280
-0.242113
-0.284010
-0.313330
-0.327053
-0.323164
-0.301510
-0.264636
-0.217957
-0.168865
-0.124906
-0.091859
-0.072669
-0.067562
-0.074841
-0.091739
-0.114937
-0.140582
-0.163827
-0.178615
-0.178580
-0.159194
-0.119832
-0.064353
0.000000
0.064353
0.119832
0.159194
0.178580
0.178615
0.163827
0.140582
0.114937
0.091739
0.074841
0.067562
0.072669
0.091859
0.124906
0.168865
0.217957
0.264636
0.301510
0.323164
0.327053
0.313330
0.284010
0.242113
0.191280
0.135946
0.081583
0.034347
-0.000259
-0.019138
-0.022682
-0.014464
0.000000
0.030110
0.052700
0.060973
0.050397
0.020451
-0.024950
-0.078991
-0.134345
-0.184864
-0.225898
-0.253842
-0.265815
-0.259970
-0.236345
-0.197700
-0.149695
-0.099960
-0.056242
-0.024472
-0.007720
-0.006323
-0.018704
-0.042211
-0.073561
-0.108656
-0.141898
-0.165963
-0.173144
-0.158157
-0.120571
-0.065114
0.000000
0.065114
0.120571
0.158157
0.173144
0.165963
0.141898
0.108656
0.073561
0.042211
0.018704
0.006323
0.007720
0.024472
0.056242
0.099960
0.149695
0.197700
0.236345
0.259970
0.265815
0.253842
0.225898
0.184864
0.134345
0.078991
0.024950
-0.020451
-0.050397
-0.060973
-0.052700
-0.030110
0.000000
0.043855
0.079161
0.098085
0.095357
0.070440
0.027998
-0.024075
-0.077608
-0.126068
-0.164760
-0.190179
-0.199589
-0.191305
-0.165530
-0.125206
-0.076183
-0.026258
0.016713
0.046732
0.060693
0.058220
0.040849
0.011182
-0.027475
-0.070766
-0.112475
-0.144401
-0.158085
-0.148025
-0.114194
-0.061973
0.000000
0.061973
0.114194
0.148025
0.158085
0.144401
0.112475
0.070766
0.027475
-0.011182
-0.040849
-0.058220
-0.060693
-0.046732
-0.016713
0.026258
0.076183
0.125206
0.165530
0.191305
0.199589
0.190179
0.164760
0.126068
0.077608
0.024075
-0.027998
-0.070440
-0.095357
-0.098085
-0.079161
-0.043855
0.000000
0.054736
0.100151
0.127757
0.131969
0.112435
0.074398
0.026363
-0.023175
-0.067656
-0.102505
-0.124331
-0.130502
-0.119444
-0.091481
-0.049678
0.000000
0.049678
0.091481
0.119444
0.130502
0.124331
0.102505
0.067656
0.023175
-0.026363
-0.074398
-0.112435
-0.131969
-0.127757
-0.100151
-0.054736
0.000000
0.054736
0.100151
0.127757
0.131969
0.112435
0.074398
0.026363
-0.023175
-0.067656
-0.102505
-0.124331
-0.130502
-0.119444
-0.091481
-0.049678
0.000000
0.049678
0.091481
0.119444
0.130502
0.124331
0.102505
0.067656
0.023175
-0.026363
-0.074398
-0.112435
-0.131969
-0.127757
-0.100151
-0.054736
0.000000
0.061973
0.114194
0.148025
0.158085
0.144401
0.112475
0.070766
0.027475
-0.011182
-0.040849
-0.058220
-0.060693
-0.046732
-0.016713
0.026258
0.076183
0.125206
0.165530
0.191305
0.199589
0.190179
0.164760
0.126068
0.077608
0.024075
-0.027998
-0.070440
-0.095357
-0.098085
-0.079161
-0.043855
0.000000
0.043855
0.079161
0.098085
0.095357
0.070440
0.027998
-0.024075
-0.077608
-0.126068
-0.164760
-0.190179
-0.199589
-0.191305
-0.165530
-0.125206
-0.076183
-0.026258
0.016713
0.046732
0.060693
0.058220
0.040849
0.011182
-0.027475
-0.070766
-0.112475
-0.144401
-0.158085
-0.148025
-0.114194
-0.061973
0.000000
0.065114
0.120571
0.158157
0.173144
0.165963
0.141898
0.108656
0.073561
0.042211
0.018704
0.006323
0.007720
0.024472
0.056242
0.099960
0.149695
0.197700
0.236345
0.259970
0.265815
0.253842
0.225898
0.184864
0.134345
0.078991
0.024950
-0.020451
-0.050397
-0.060973
-0.052700
-0.030110
0.000000
0.030110
0.052700
0.060973
0.050397
0.020451
-0.024950
-0.078991
-0.134345
-0.184864
-0.225898
-0.253842
-0.265815
-0.259970
-0.236345
-0.197700
-0.149695
-0.099960
-0.056242
-0.024472
-0.007720
-0.006323
-0.018704
-0.042211
-0.073561
-0.108656
-0.141898
-0.165963
-0.173144
-0.158157
-0.120571
-0.065114
0.000000
0.064353
0.119832
0.159194
0.178580
0.178615
0.163827
0.140582
0.114937
0.091739
0.074841
0.067562
0.072669
0.091859
0.124906
0.168865
0.217957
0.264636
0.301510
0.323164
0.327053
0.313330
0.284010
0.242113
0.191280
0.135946
0.081583
0.034347
-0.000259
-0.019138
-0.022682
-0.014464
0.000000
0.014464
0.022682
0.019138
0.000259
-0.034347
-0.081583
-0.135946
-0.191280
-0.242113
-0.284010
-0.313330
-0.327053
-0.323164
-0.301510
-0.264636
-0.217957
-0.168865
-0.124906
-0.091859
-0.072669
-0.067562
-0.074841
-0.091739
-0.114937
-0.140582
-0.163827
-0.178615
-0.178580
-0.159194
-0.119832
-0.064353
0.000000
0.060773
0.114106
0.154091
0.177701
0.185394
0.180514
0.167773
0.151851
0.136837
0.126376
0.123849
0.132177
0.153221
0.186936
0.230570
0.278576
0.323677
0.358779
0.378743
0.381251
0.366633
0.337047
0.295599
0.245877
0.191945
0.138430
0.090190
0.051380
0.024292
0.008680
0.001955
0.000000
-0.001955
-0.008680
-0.024292
-0.051380
-0.090190
-0.138430
-0.191945
-0.245877
-0.295599
-0.337047
-0.366633
-0.381251
-0.378743
-0.358779
-0.323677
-0.278576
-0.230570
-0.186936
-0.153221
-0.132177
-0.123849
-0.126376
-0.136837
-0.151851
-0.167773
-0.180514
-0.185394
-0.177701
-0.154091
-0.114106
-0.060773
0.000000
0.056175
0.106680
0.147015
0.174767
0.189934
0.194515
0.191606
0.184622
0.176993
0.172178
0.173614
0.184373
0.206510
0.240196
0.282921
0.329426
0.372759
0.406156
0.424763
0.426484
0.411787
0.382912
0.342973
0.295402
0.243792
0.191865
0.143227
0.100789
0.066107
0.039046
0.017920
0.000000
-0.017920
-0.039046
-0.066107
-0.100789
-0.143227
-0.191865
-0.243792
-0.295402
-0.342973
-0.382912
-0.411787
-0.426484
-0.424763
-0.406156
-0.372759
-0.329426
-0.282921
-0.240196
-0.206510
-0.184373
-0.173614
-0.172178
-0.176993
-0.184622
-0.191606
-0.194515
-0.189934
-0.174767
-0.147015
-0.106680
-0.056175
0.000000
0.052432
0.100834
0.141889
0.173549
0.195262
0.207832
0.213045
0.213327
0.211583
0.211102
0.215351
0.227533
0.249892
0.282822
0.324081
0.368724
0.410157
0.441953
0.459545
0.461023
0.446950
0.419570
0.381912
0.337161
0.288395
0.238479
0.189913
0.144553
0.103340
0.066212
0.032252
0.000000
-0.032252
-0.066212
-0.103340
-0.144553
-0.189913
-0.238479
-0.288395
-0.337161
-0.381912
-0.419570
-0.446950
-0.461023
-0.459545
-0.441953
-0.410157
-0.368724
-0.324081
-0.282822
-0.249892
-0.227533
-0.215351
-0.211102
-0.211583
-0.213327
-0.213045
-0.207832
-0.195262
-0.173549
-0.141889
-0.100834
-0.052432
0.000000
0.050759
0.098622
0.141042
0.176135
0.202903
0.221318
0.232291
0.237595
0.239765
0.241957
0.247641
0.260123
0.281810
0.313296
0.352596
0.395092
0.434545
0.464865
0.481743
0.483422
0.470505
0.445167
0.410268
0.368693
0.323006
0.275327
0.227260
0.179843
0.133541
0.088345
0.043965
0.000000
-0.043965
-0.088345
-0.133541
-0.179843
-0.227260
-0.275327
-0.323006
-0.368693
-0.410268
-0.445167
-0.470505
-0.483422
-0.481743
-0.464865
-0.434545
-0.395092
-0.352596
-0.313296
-0.281810
-0.260123
-0.247641
-0.241957
-0.239765
-0.237595
-0.232291
-0.221318
-0.202903
-0.176135
-0.141042
-0.098622
-0.050759
0.000000
0.051399
0.100394
0.144747
0.182595
0.212680
0.234549
0.248685
0.256533
0.260447
0.263499
0.269175
0.280846
0.301033
0.330489
0.367454
0.407608
0.445053
0.474011
0.490402
0.492582
0.481145
0.458142
0.426215
0.387919
0.345365
0.300072
0.252983
0.204552
0.154916
0.104124
0.052351
0.000000
-0.052351
-0.104124
-0.154916
-0.204552
-0.252983
-0.300072
-0.345365
-0.387919
-0.426215
-0.458142
-0.481145
-0.492582
-0.490402
-0.474011
-0.445053
-0.407608
-0.367454
-0.330489
-0.301033
-0.280846
-0.269175
-0.263499
-0.260447
-0.256533
-0.248685
-0.234549
-0.212680
-0.182595
-0.144747
-0.100394
-0.051399
0.000000
0.053825
0.105159
0.151679
0.191431
0.223065
0.246051
0.260818
0.268791
0.272322
0.274497
0.278824
0.288710
0.306727
0.333723
0.368112
0.405832
0.441290
0.468985
0.485026
0.487843
0.477983
0.457351
0.428355
0.393252
0.353777
0.311026
0.265500
0.217287
0.166333
0.112736
0.056982
0.000000
-0.056982
-0.112736
-0.166333
-0.217287
-0.265500
-0.311026
-0.353777
-0.393252
-0.428355
-0.457351
-0.477983
-0.487843
-0.485026
-0.468985
-0.441290
-0.405832
-0.368112
-0.333723
-0.306727
-0.288710
-0.278824
-0.274497
-0.272322
-0.268792
-0.260818
-0.246051
-0.223065
-0.191431
-0.151679
-0.105159
-0.053825
0.000000
0.057125
0.111246
0.159660
0.200243
0.231684
0.253631
0.266754
0.272704
0.274000
0.273828
0.275727
0.283096
0.298495
0.322797
0.354527
0.389829
0.423369
0.449877
0.465611
0.469040
0.460645
0.442179
0.415848
0.383678
0.347155
0.307122
0.263849
0.217247
0.167177
0.113766
0.057648
0.000000
-0.057648
-0.113766
-0.167177
-0.217247
-0.263849
-0.307122
-0.347155
-0.383678
-0.415848
-0.442179
-0.460645
-0.469040
-0.465611
-0.449877
-0.423369
-0.389829
-0.354527
-0.322797
-0.298495
-0.283096
-0.275727
-0.273828
-0.274000
-0.272704
-0.266754
-0.253631
-0.231684
-0.200243
-0.159660
-0.111246
-0.057125
0.000000
0.060248
0.116711
0.166131
0.206185
0.235701
0.254698
0.264288
0.266520
0.264190
0.260625
0.259388
0.263828
0.276423
0.298008
0.327156
0.360164
0.391899
0.417282
0.432677
0.436563
0.429342
0.412644
0.388524
0.358875
0.325081
0.287918
0.247620
0.204090
0.157187
0.107040
0.054263
0.000000
-0.054263
-0.107040
-0.157187
-0.204090
-0.247620
-0.287918
-0.325081
-0.358875
-0.388524
-0.412644
-0.429342
-0.436563
-0.432677
-0.417282
-0.391899
-0.360164
-0.327156
-0.298008
-0.276423
-0.263828
-0.259388
-0.260625
-0.264190
-0.266520
-0.264288
-0.254698
-0.235701
-0.206185
-0.166131
-0.116711
-0.060248
0.000000
0.062079
0.119488
0.168369
0.206231
0.232143
0.246609
0.251289
0.248693
0.241923
0.234439
0.229795
0.231235
0.241108
0.260155
0.286949
0.317882
0.347977
0.372296
0.387274
0.391378
0.384938
0.369482
0.346992
0.319335
0.287946
0.253713
0.217031
0.177957
0.136444
0.092591
0.046835
0.000000
-0.046835
-0.092591
-0.136444
-0.177957
-0.217031
-0.253713
-0.287946
-0.319335
-0.346992
-0.369482
-0.384938
-0.391378
-0.387274
-0.372296
-0.347977
-0.317882
-0.286949
-0.260155
-0.241108
-0.231235
-0.229795
-0.234439
-0.241923
-0.248693
-0.251289
-0.246609
-0.232143
-0.206231
-0.168369
-0.119488
-0.062079
0.000000
0.061497
0.117522
0.163714
0.197513
0.218298
0.227091
0.226083
0.218204
0.206799
0.195401
0.187502
0.186196
0.193665
0.210526
0.235313
0.264475
0.293144
0.316482
0.330965
0.335034
0.328953
0.314190
0.292720
0.266490
0.237117
0.205772
0.173188
0.139746
0.105603
0.070838
0.035566
0.000000
-0.035566
-0.070838
-0.105603
-0.139746
-0.173188
-0.205772
-0.237117
-0.266490
-0.292720
-0.314190
-0.328953
-0.335034
-0.330965
-0.316482
-0.293144
-0.264475
-0.235313
-0.210526
-0.193665
-0.186196
-0.187502
-0.195401
-0.206799
-0.218204
-0.226083
-0.227091
-0.218298
-0.197513
-0.163714
-0.117522
-0.061497
0.000000
0.057519
0.109057
0.149982
0.177800
0.192224
0.194717
0.187866
0.174875
0.159202
0.144357
0.133703
0.130156
0.135715
0.150862
0.174079
0.201838
0.229347
0.251829
0.265783
0.269618
0.263547
0.249016
0.228053
0.202766
0.175062
0.146522
0.118365
0.091450
0.066260
0.042883
0.021014
0.000000
-0.021014
-0.042883
-0.066260
-0.091450
-0.118365
-0.146522
-0.175062
-0.202766
-0.228053
-0.249016
-0.263547
-0.269618
-0.265783
-0.251829
-0.229347
-0.201838
-0.174079
-0.150862
-0.135715
-0.130156
-0.133703
-0.144357
-0.159202
-0.174875
-0.187866
-0.194717
-0.192224
-0.177800
-0.149982
-0.109057
-0.057519
0.000000
0.049534
0.093052
0.125990
0.146072
0.153290
0.149369
0.137066
0.119632
0.100473
0.082962
0.070278
0.065141
0.069376
0.083342
0.105467
0.132236
0.158898
0.180718
0.194196
0.197715
0.191461
0.176897
0.156149
0.131544
0.105342
0.079605
0.056132
0.036357
0.021175
0.010731
0.004235
0.000000
-0.004235
-0.010731
-0.021175
-0.036357
-0.056132
-0.079605
-0.105342
-0.131544
-0.156149
-0.176897
-0.191461
-0.197715
-0.194196
-0.180718
-0.158898
-0.132236
-0.105467
-0.083342
-0.069376
-0.065141
-0.070278
-0.082962
-0.100473
-0.119632
-0.137066
-0.149369
-0.153290
-0.146072
-0.125990
-0.093052
-0.049534
0.000000
0.037594
0.069697
0.092211
0.103188
0.102796
0.092773
0.075771
0.054847
0.033181
0.013905
-0.000022
-0.006074
-0.002577
0.010736
0.032253
0.058463
0.084641
0.106066
0.119237
0.122524
0.116115
0.101526
0.081021
0.057170
0.032602
0.009872
-0.008643
-0.020932
-0.025677
-0.022674
-0.013194
0.000000
0.013194
0.022674
0.025677
0.020932
0.008643
-0.009872
-0.032602
-0.057170
-0.081021
-0.101526
-0.116115
-0.122524
-0.119237
-0.106066
-0.084641
-0.058463
-0.032253
-0.010736
0.002577
0.006074
0.000022
-0.013905
-0.033181
-0.054847
-0.075771
-0.092773
-0.102796
-0.103188
-0.092211
-0.069697
-0.037594
0.027544
0.027086
0.025780
0.023801
0.021382
0.018743
0.016062
0.013456
0.010992
0.008694
0.006561
0.004573
0.002707
0.000928
-0.000794
-0.002493
-0.004204
-0.005961
-0.007801
-0.009760
-0.011876
-0.014190
-0.016736
-0.019551
-0.022654
-0.026042
-0.029675
-0.033455
-0.037205
-0.040663
-0.043500
-0.045379
-0.046039
-0.045379
-0.043500
-0.040663
-0.037205
-0.033455
-0.029675
-0.026042
-0.022654
-0.019551
-0.016736
-0.014190
-0.011876
-0.009760
-0.007801
-0.005961
-0.004204
-0.002493
-0.000794
0.000928
0.002707
0.004573
0.006561
0.008694
0.010992
0.013456
0.016062
0.018743
0.021382
0.023801
0.025780
0.027086
0.032214
0.031555
0.029666
0.026783
0.023211
0.019252
0.015147
0.011060
0.007084
0.003252
-0.000438
-0.004017
-0.007525
-0.011018
-0.014550
-0.018186
-0.021988
-0.026028
-0.030379
-0.035121
-0.040336
-0.046113
-0.052531
-0.059661
-0.067540
-0.076146
-0.085358
-0.094910
-0.104348
-0.113014
-0.120099
-0.124776
-0.126414
-0.124776
-0.120099
-0.113014
-0.104348
-0.094910
-0.085358
-0.076146
-0.067540
-0.059661
-0.052531
-0.046113
-0.040336
-0.035121
-0.030379
-0.026028
-0.021988
-0.018186
-0.014550
-0.011018
-0.007525
-0.004017
-0.000438
0.003252
0.007084
0.011060
0.015147
0.019252
0.023211
0.026783
0.029666
0.031555
0.001785
0.001362
0.000135
-0.001786
-0.004259
-0.007137
-0.010304
-0.013679
-0.017217
-0.020902
-0.024746
-0.028773
-0.033020
-0.037538
-0.042384
-0.047623
-0.053328
-0.059586
-0.066487
-0.074134
-0.082637
-0.092107
-0.102644
-0.114327
-0.127177
-0.141118
-0.155917
-0.171121
-0.185999
-0.199532
-0.210505
-0.217704
-0.220217
-0.217704
-0.210505
-0.199532
-0.185999
-0.171121
-0.155917
-0.141118
-0.127177
-0.114327
-0.102644
-0.092107
-0.082637
-0.074134
-0.066487
-0.059586
-0.053328
-0.047623
-0.042384
-0.037538
-0.033020
-0.028773
-0.024746
-0.020902
-0.017217
-0.013679
-0.010304
-0.007137
-0.004259
-0.001786
0.000135
0.001362
-0.059434
-0.059289
-0.058904
-0.058411
-0.057994
-0.057838
-0.058099
-0.058895
-0.060300
-0.062364
-0.065109
-0.068554
-0.072715
-0.077615
-0.083286
-0.089773
-0.097133
-0.105436
-0.114765
-0.125214
-0.136882
-0.149864
-0.164241
-0.180051
-0.197250
-0.215674
-0.234954
-0.254466
-0.273276
-0.290150
-0.303670
-0.312462
-0.315518
-0.312462
-0.303670
-0.290150
-0.273276
-0.254466
-0.234954
-0.215674
-0.197250
-0.180051
-0.164241
-0.149864
-0.136882
-0.125214
-0.114765
-0.105436
-0.097133
-0.089773
-0.083286
-0.077615
-0.072715
-0.068554
-0.065109
-0.062364
-0.060300
-0.058895
-0.058099
-0.057838
-0.057994
-0.058411
-0.058904
-0.059289
-0.144173
-0.143276
-0.140742
-0.136992
-0.132604
-0.128177
-0.124237
-0.121182
-0.119268
-0.118645
-0.119372
-0.121461
-0.124898
-0.129664
-0.135745
-0.143140
-0.151865
-0.161946
-0.173425
-0.186344
-0.200751
-0.216679
-0.234131
-0.253053
-0.273294
-0.294561
-0.316360
-0.337956
-0.358344
-0.376285
-0.390429
-0.399522
-0.402664
-0.399522
-0.390429
-0.376285
-0.358344
-0.337956
-0.316360
-0.294561
-0.273294
-0.253053
-0.234131
-0.216679
-0.200751
-0.186344
-0.173425
-0.161946
-0.151865
-0.143140
-0.135745
-0.129664
-0.124898
-0.121461
-0.119372
-0.118645
-0.119268
-0.121182
-0.124237
-0.128177
-0.132604
-0.136992
-0.140742
-0.143276
-0.244498
-0.242783
-0.237900
-0.230560
-0.221750
-0.212510
-0.203770
-0.196244
-0.190411
-0.186541
-0.184746
-0.185036
-0.187363
-0.191651
-0.197829
-0.205832
-0.215607
-0.227114
-0.240315
-0.255171
-0.271631
-0.289616
-0.309006
-0.329604
-0.351112
-0.373101
-0.394984
-0.416006
-0.435261
-0.451739
-0.464431
-0.472453
-0.475200
-0.472453
-0.464431
-0.451739
-0.435261
-0.416006
-0.394984
-0.373101
-0.351112
-0.329604
-0.309006
-0.289616
-0.271631
-0.255171
-0.240315
-0.227114
-0.215607
-0.205832
-0.197829
-0.191651
-0.187363
-0.185036
-0.184746
-0.186541
-0.190411
-0.196244
-0.203770
-0.212510
-0.221750
-0.230560
-0.237900
-0.242783
-0.353356
-0.350811
-0.343542
-0.332556
-0.319253
-0.305127
-0.291515
-0.279455
-0.269637
-0.262451
-0.258055
-0.256447
-0.257540
-0.261197
-0.267272
-0.275624
-0.286121
-0.298628
-0.313011
-0.329111
-0.346748
-0.365697
-0.385673
-0.406305
-0.427131
-0.447593
-0.467057
-0.484862
-0.500359
-0.512984
-0.522294
-0.527990
-0.529905
-0.527990
-0.522294
-0.512984
-0.500359
-0.484862
-0.467057
-0.447593
-0.427131
-0.406305
-0.385673
-0.365697
-0.346748
-0.329111
-0.313011
-0.298628
-0.286121
-0.275624
-0.267272
-0.261197
-0.257540
-0.256447
-0.258055
-0.262451
-0.269637
-0.279455
-0.291515
-0.305127
-0.319253
-0.332556
-0.343542
-0.350811
-0.464941
-0.461567
-0.451929
-0.437341
-0.419643
-0.400801
-0.382572
-0.366295
-0.352843
-0.342679
-0.335966
-0.332672
-0.332647
-0.335687
-0.341566
-0.350056
-0.360935
-0.373971
-0.388910
-0.405466
-0.423311
-0.442058
-0.461239
-0.480301
-0.498612
-0.515504
-0.530350
-0.542655
-0.552156
-0.558888
-0.563166
-0.565454
-0.566163
-0.565454
-0.563166
-0.558888
-0.552156
-0.542655
-0.530350
-0.515504
-0.498612
-0.480301
-0.461239
-0.442058
-0.423311
-0.405466
-0.388910
-0.373971
-0.360935
-0.350056
-0.341566
-0.335687
-0.332647
-0.332672
-0.335966
-0.342679
-0.352843
-0.366295
-0.382572
-0.400801
-0.419643
-0.437341
-0.451929
-0.461567
-0.574065
-0.569894
-0.557972
-0.539938
-0.518090
-0.494892
-0.472527
-0.452622
-0.436179
-0.423673
-0.415208
-0.410669
-0.409827
-0.412391
-0.418053
-0.426503
-0.437425
-0.450488
-0.465325
-0.481527
-0.498624
-0.516069
-0.533228
-0.549369
-0.563707
-0.575481
-0.584078
-0.589196
-0.591011
-0.590270
-0.588200
-0.586204
-0.585395
-0.586204
-0.588200
-0.590270
-0.591011
-0.589196
-0.584078
-0.575481
-0.563707
-0.549369
-0.533228
-0.516069
-0.498624
-0.481527
-0.465325
-0.450488
-0.437425
-0.426503
-0.418053
-0.412391
-0.409827
-0.410669
-0.415208
-0.423673
-0.436179
-0.452622
-0.472527
-0.494892
-0.518090
-0.539938
-0.557972
-0.569894
-0.675424
-0.670548
-0.656616
-0.635556
-0.610099
-0.583197
-0.557452
-0.534758
-0.516201
-0.502196
-0.492719
-0.487525
-0.486269
-0.488570
-0.494038
-0.502282
-0.512908
-0.525497
-0.539592
-0.554678
-0.570175
-0.585412
-0.599617
-0.611916
-0.621390
-0.627184
-0.628673
-0.625717
-0.618933
-0.609843
-0.600693
-0.593926
-0.591433
-0.593926
-0.600693
-0.609843
-0.618933
-0.625717
-0.628673
-0.627184
-0.621390
-0.611916
-0.599617
-0.585412
-0.570175
-0.554678
-0.539592
-0.525497
-0.512908
-0.502282
-0.494038
-0.488570
-0.486269
-0.487525
-0.492719
-0.502196
-0.516201
-0.534758
-0.557452
-0.583197
-0.610099
-0.635556
-0.656616
-0.670548
-0.763466
-0.758083
-0.742697
-0.719435
-0.691368
-0.661858
-0.633877
-0.609537
-0.589955
-0.575434
-0.565776
-0.560565
-0.559324
-0.561580
-0.566871
-0.574742
-0.584736
-0.596378
-0.609147
-0.622472
-0.635707
-0.648112
-0.658829
-0.666895
-0.671293
-0.671064
-0.665538
-0.654701
-0.639600
-0.622526
-0.606703
-0.595497
-0.591449
-0.595497
-0.606703
-0.622526
-0.639600
-0.654701
-0.665538
-0.671064
-0.671293
-0.666895
-0.658829
-0.648112
-0.635707
-0.622472
-0.609147
-0.596378
-0.584736
-0.574742
-0.566871
-0.561580
-0.559324
-0.560565
-0.565776
-0.575434
-0.589955
-0.609537
-0.633877
-0.661858
-0.691368
-0.719435
-0.742697
-0.758083
-0.832881
-0.827301
-0.811326
-0.787142
-0.757985
-0.727479
-0.698851
-0.674339
-0.655025
-0.641062
-0.632060
-0.627434
-0.626585
-0.628960
-0.634047
-0.641352
-0.650390
-0.660658
-0.671624
-0.682706
-0.693256
-0.702528
-0.709659
-0.713663
-0.713471
-0.708055
-0.696713
-0.679567
-0.658071
-0.635148
-0.614689
-0.600546
-0.595498
-0.600546
-0.614689
-0.635148
-0.658071
-0.679567
-0.696713
-0.708055
-0.713471
-0.713663
-0.709659
-0.702528
-0.693256
-0.682706
-0.671624
-0.660658
-0.650390
-0.641352
-0.634047
-0.628960
-0.626585
-0.627434
-0.632060
-0.641062
-0.655025
-0.674339
-0.698851
-0.727479
-0.757985
-0.787142
-0.811326
-0.827301
-0.879345
-0.873963
-0.858519
-0.835077
-0.806815
-0.777401
-0.750125
-0.727205
-0.709599
-0.697282
-0.689702
-0.686150
-0.685946
-0.688500
-0.693282
-0.699798
-0.707568
-0.716106
-0.724916
-0.733466
-0.741167
-0.747343
-0.751199
-0.751815
-0.748157
-0.739213
-0.724343
-0.703856
-0.679527
-0.654586
-0.633004
-0.618423
-0.613282
-0.618423
-0.633004
-0.654586
-0.679527
-0.703856
-0.724343
-0.739213
-0.748157
-0.751815
-0.751199
-0.747343
-0.741167
-0.733466
-0.724916
-0.716106
-0.707568
-0.699798
-0.693282
-0.688500
-0.685946
-0.686150
-0.689702
-0.697282
-0.709599
-0.727205
-0.750125
-0.777401
-0.806815
-0.835077
-0.858519
-0.873963
-0.900305
-0.895545
-0.881852
-0.861020
-0.835935
-0.810025
-0.786368
-0.766955
-0.752516
-0.742845
-0.737294
-0.735119
-0.735646
-0.738300
-0.742586
-0.748052
-0.754263
-0.760800
-0.767246
-0.773173
-0.778109
-0.781513
-0.782744
-0.781031
-0.775493
-0.765274
-0.749931
-0.729983
-0.707307
-0.684933
-0.666223
-0.653922
-0.649652
-0.653922
-0.666223
-0.684933
-0.707307
-0.729983
-0.749931
-0.765274
-0.775493
-0.781031
-0.782744
-0.781513
-0.778109
-0.773173
-0.767246
-0.760800
-0.754263
-0.748052
-0.742586
-0.738300
-0.735646
-0.735119
-0.737294
-0.742845
-0.752516
-0.766955
-0.786368
-0.810025
-0.835935
-0.861020
-0.881852
-0.895545
-0.895584
-0.891829
-0.881027
-0.864630
-0.845036
-0.825108
-0.807357
-0.793285
-0.783293
-0.777035
-0.773870
-0.773145
-0.774285
-0.776812
-0.780320
-0.784442
-0.788838
-0.793192
-0.797210
-0.800606
-0.803072
-0.804251
-0.803716
-0.800940
-0.795307
-0.786265
-0.773660
-0.758143
-0.741345
-0.725541
-0.712911
-0.704917
-0.702203
-0.704917
-0.712911
-0.725541
-0.741345
-0.758143
-0.773660
-0.786265
-0.795307
-0.800940
-0.803716
-0.804251
-0.803072
-0.800606
-0.797210
-0.793192
-0.788838
-0.784442
-0.780320
-0.776812
-0.774285
-0.773145
-0.773870
-0.777035
-0.783293
-0.793285
-0.807357
-0.825108
-0.845036
-0.864630
-0.881027
-0.891829
-0.867548
-0.865105
-0.858141
-0.847768
-0.835729
-0.823979
-0.814079
-0.806785
-0.802104
-0.799632
-0.798878
-0.799402
-0.800836
-0.802868
-0.805238
-0.807713
-0.810081
-0.812164
-0.813819
-0.814928
-0.815368
-0.814995
-0.813636
-0.811062
-0.807014
-0.801325
-0.794131
-0.786037
-0.778060
-0.771277
-0.766404
-0.763612
-0.762723
-0.763612
-0.766404
-0.771277
-0.778060
-0.786037
-0.794131
-0.801325
-0.807014
-0.811062
-0.813636
-0.814995
-0.815368
-0.814928
-0.813819
-0.812164
-0.810081
-0.807713
-0.805238
-0.802868
-0.800836
-0.799402
-0.798878
-0.799632
-0.802104
-0.806785
-0.814079
-0.823979
-0.835729
-0.847768
-0.858141
-0.865105
-0.820920
-0.820042
-0.817683
-0.814572
-0.811620
-0.809556
-0.808676
-0.808832
-0.809660
-0.810821
-0.812111
-0.813411
-0.814634
-0.815695
-0.816526
-0.817060
-0.817246
-0.817060
-0.816526
-0.815695
-0.814634
-0.813411
-0.812111
-0.810821
-0.809660
-0.808832
-0.808676
-0.809556
-0.811620
-0.814572
-0.817683
-0.820042
-0.820920
-0.820042
-0.817683
-0.814572
-0.811620
-0.809556
-0.808676
-0.808832
-0.809660
-0.810821
-0.812111
-0.813411
-0.814634
-0.815695
-0.816526
-0.817060
-0.817246
-0.817060
-0.816526
-0.815695
-0.814634
-0.813411
-0.812111
-0.810821
-0.809660
-0.808832
-0.808676
-0.809556
-0.811620
-0.814572
-0.817683
-0.820042
-0.762723
-0.763612
-0.766404
-0.771277
-0.778060
-0.786037
-0.794131
-0.801325
-0.807014
-0.811062
-0.813636
-0.814995
-0.815368
-0.814928
-0.813819
-0.812164
-0.810081
-0.807713
-0.805238
-0.802868
-0.800836
-0.799402
-0.798878
-0.799632
-0.802104
-0.806785
-0.814079
-0.823979
-0.835729
-0.847768
-0.858141
-0.865105
-0.867548
-0.865105
-0.858141
-0.847768
-0.835729
-0.823979
-0.814079
-0.806785
-0.802104
-0.799632
-0.798878
-0.799402
-0.800836
-0.802868
-0.805238
-0.807713
-0.810081
-0.812164
-0.813819
-0.814928
-0.815368
-0.814995
-0.813636
-0.811062
-0.807014
-0.801325
-0.794131
-0.786037
-0.778060
-0.771277
-0.766404
-0.763612
-0.702203
-0.704917
-0.712911
-0.725541
-0.741345
-0.758143
-0.773660
-0.786265
-0.795307
-0.800940
-0.803716
-0.804251
-0.803072
-0.800606
-0.797210
-0.793192
-0.788838
-0.784442
-0.780320
-0.776812
-0.774285
-0.773145
-0.773870
-0.777035
-0.783293
-0.793285
-0.807357
-0.825108
-0.845036
-0.864630
-0.881027
-0.891829
-0.895584
-0.891829
-0.881027
-0.864630
-0.845036
-0.825108
-0.807357
-0.793285
-0.783293
-0.777035
-0.773870
-0.773145
-0.774285
-0.776812
-0.780320
-0.784442
-0.788838
-0.793192
-0.797210
-0.800606
-0.803072
-0.804251
-0.803716
-0.800940
-0.795307
-0.786265
-0.773660
-0.758143
-0.741345
-0.725541
-0.712911
-0.704917
-0.649652
-0.653922
-0.666223
-0.684933
-0.707307
-0.729983
-0.749931
-0.765274
-0.775493
-0.781031
-0.782744
-0.781513
-0.778109
-0.773173
-0.767246
-0.760800
-0.754263
-0.748052
-0.742586
-0.738300
-0.735646
-0.735119
-0.737294
-0.742845
-0.752516
-0.766955
-0.786368
-0.810025
-0.835935
-0.861020
-0.881852
-0.895545
-0.900305
-0.895545
-0.881852
-0.861020
-0.835935
-0.810025
-0.786368
-0.766955
-0.752516
-0.742845
-0.737294
-0.735119
-0.735646
-0.738300
-0.742586
-0.748052
-0.754263
-0.760800
-0.767246
-0.773173
-0.778109
-0.781513
-0.782744
-0.781031
-0.775493
-0.765274
-0.749931
-0.729983
-0.707307
-0.684933
-0.666223
-0.653922
-0.613282
-0.618423
-0.633004
-0.654586
-0.679527
-0.703856
-0.724343
-0.739213
-0.748157
-0.751815
-0.751199
-0.747343
-0.741167
-0.733466
-0.724916
-0.716106
-0.707568
-0.699798
-0.693282
-0.688500
-0.685946
-0.686150
-0.689702
-0.697282
-0.709599
-0.727205
-0.750125
-0.777401
-0.806815
-0.835077
-0.858519
-0.873963
-0.879345
-0.873963
-0.858519
-0.835077
-0.806815
-0.777401
-0.750125
-0.727205
-0.709599
-0.697282
-0.689702
-0.686150
-0.685946
-0.688500
-0.693282
-0.699798
-0.707568
-0.716106
-0.724916
-0.733466
-0.741167
-0.747343
-0.751199
-0.751815
-0.748157
-0.739213
-0.724343
-0.703856
-0.679527
-0.654586
-0.633004
-0.618423
-0.595498
-0.600546
-0.614689
-0.635148
-0.658071
-0.679567
-0.696713
-0.708055
-0.713471
-0.713663
-0.709659
-0.702528
-0.693256
-0.682706
-0.671624
-0.660658
-0.650390
-0.641352
-0.634047
-0.628960
-0.626585
-0.627434
-0.632060
-0.641062
-0.655025
-0.674339
-0.698851
-0.727479
-0.757985
-0.787142
-0.811326
-0.827301
-0.832881
-0.827301
-0.811326
-0.787142
-0.757985
-0.727479
-0.698851
-0.674339
-0.655025
-0.641062
-0.632060
-0.627434
-0.626585
-0.628960
-0.634047
-0.641352
-0.650390
-0.660658
-0.671624
-0.682706
-0.693256
-0.702528
-0.709659
-0.713663
-0.713471
-0.708055
-0.696713
-0.679567
-0.658071
-0.635148
-0.614689
-0.600546
-0.591449
-0.595497
-0.606703
-0.622526
-0.639600
-0.654701
-0.665538
-0.671064
-0.671293
-0.666895
-0.658829
-0.648112
-0.635707
-0.622472
-0.609147
-0.596378
-0.584736
-0.574742
-0.566871
-0.561580
-0.559324
-0.560565
-0.565776
-0.575434
-0.589955
-0.609537
-0.633877
-0.661858
-0.691368
-0.719435
-0.742697
-0.758083
-0.763466
-0.758083
-0.742697
-0.719435
-0.691368
-0.661858
-0.633877
-0.609537
-0.589955
-0.575434
-0.565776
-0.560565
-0.559324
-0.561580
-0.566871
-0.574742
-0.584736
-0.596378
-0.609147
-0.622472
-0.635707
-0.648112
-0.658829
-0.666895
-0.671293
-0.671064
-0.665538
-0.654701
-0.639600
-0.622526
-0.606703
-0.595497
-0.591433
-0.593926
-0.600693
-0.609843
-0.618933
-0.625717
-0.628673
-0.627184
-0.621390
-0.611916
-0.599618
-0.585412
-0.570175
-0.554678
-0.539592
-0.525497
-0.512908
-0.502282
-0.494038
-0.488570
-0.486269
-0.487525
-0.492720
-0.502196
-0.516201
-0.534758
-0.557452
-0.583197
-0.610099
-0.635556
-0.656616
-0.670548
-0.675424
-0.670548
-0.656616
-0.635556
-0.610099
-0.583197
-0.557452
-0.534758
-0.516201
-0.502196
-0.492720
-0.487525
-0.486269
-0.488570
-0.494038
-0.502282
-0.512908
-0.525497
-0.539592
-0.554678
-0.570175
-0.585412
-0.599618
-0.611916
-0.621390
-0.627184
-0.628673
-0.625717
-0.618933
-0.609843
-0.600693
-0.593926
-0.585395
-0.586204
-0.588200
-0.590270
-0.591011
-0.589196
-0.584078
-0.575481
-0.563707
-0.549369
-0.533228
-0.516069
-0.498624
-0.481527
-0.465325
-0.450488
-0.437425
-0.426503
-0.418053
-0.412391
-0.409827
-0.410669
-0.415208
-0.423673
-0.436179
-0.452622
-0.472527
-0.494892
-0.518090
-0.539938
-0.557972
-0.569894
-0.574065
-0.569894
-0.557972
-0.539938
-0.518090
-0.494892
-0.472527
-0.452622
-0.436179
-0.423673
-0.415208
-0.410669
-0.409827
-0.412391
-0.418053
-0.426503
-0.437425
-0.450488
-0.465325
-0.481527
-0.498624
-0.516069
-0.533228
-0.549369
-0.563707
-0.575481
-0.584078
-0.589196
-0.591011
-0.590270
-0.588200
-0.586204
-0.566163
-0.565454
-0.563166
-0.558888
-0.552156
-0.542655
-0.530350
-0.515504
-0.498612
-0.480301
-0.461239
-0.442058
-0.423311
-0.405466
-0.388910
-0.373971
-0.360935
-0.350056
-0.341566
-0.335687
-0.332647
-0.332672
-0.335966
-0.342679
-0.352843
-0.366295
-0.382572
-0.400801
-0.419643
-0.437341
-0.451929
-0.461567
-0.464941
-0.461567
-0.451929
-0.437341
-0.419643
-0.400801
-0.382572
-0.366295
-0.352843
-0.342679
-0.335966
-0.332672
-0.332647
-0.335687
-0.341566
-0.350056
-0.360935
-0.373971
-0.388910
-0.405466
-0.423311
-0.442058
-0.461239
-0.480301
-0.498612
-0.515504
-0.530350
-0.542655
-0.552156
-0.558888
-0.563166
-0.565454
-0.529905
-0.527990
-0.522294
-0.512984
-0.500359
-0.484862
-0.467057
-0.447593
-0.427131
-0.406305
-0.385673
-0.365697
-0.346748
-0.329111
-0.313011
-0.298628
-0.286121
-0.275624
-0.267272
-0.261197
-0.257540
-0.256447
-0.258055
-0.262451
-0.269637
-0.279455
-0.291515
-0.305127
-0.319253
-0.332556
-0.343542
-0.350811
-0.353356
-0.350811
-0.343542
-0.332556
-0.319253
-0.305127
-0.291515
-0.279455
-0.269637
-0.262451
-0.258055
-0.256447
-0.257540
-0.261197
-0.267272
-0.275624
-0.286121
-0.298628
-0.313011
-0.329111
-0.346748
-0.365697
-0.385673
-0.406305
-0.427131
-0.447593
-0.467057
-0.484862
-0.500359
-0.512984
-0.522294
-0.527990
-0.475200
-0.472453
-0.464431
-0.451739
-0.435261
-0.416006
-0.394984
-0.373101
-0.351112
-0.329604
-0.309006
-0.289616
-0.271631
-0.255171
-0.240315
-0.227114
-0.215607
-0.205832
-0.197829
-0.191651
-0.187363
-0.185036
-0.184746
-0.186541
-0.190411
-0.196244
-0.203770
-0.212510
-0.221750
-0.230560
-0.237900
-0.242783
-0.244498
-0.242783
-0.237900
-0.230560
-0.221750
-0.212510
-0.203770
-0.196244
-0.190411
-0.186541
-0.184746
-0.185036
-0.187363
-0.191651
-0.197829
-0.205832
-0.215607
-0.227114
-0.240315
-0.255171
-0.271631
-0.289616
-0.309006
-0.329604
-0.351112
-0.373101
-0.394984
-0.416006
-0.435261
-0.451739
-0.464431
-0.472453
-0.402664
-0.399522
-0.390429
-0.376285
-0.358344
-0.337956
-0.316360
-0.294561
-0.273294
-0.253053
-0.234131
-0.216679
-0.200751
-0.186344
-0.173425
-0.161946
-0.151865
-0.143140
-0.135745
-0.129664
-0.124898
-0.121461
-0.119372
-0.118645
-0.119268
-0.121182
-0.124237
-0.128177
-0.132604
-0.136992
-0.140742
-0.143276
-0.144173
-0.143276
-0.140742
-0.136992
-0.132604
-0.128177
-0.124237
-0.121182
-0.119268
-0.118645
-0.119372
-0.121461
-0.124898
-0.129664
-0.135745
-0.143140
-0.151865
-0.161946
-0.173425
-0.186344
-0.200751
-0.216679
-0.234131
-0.253053
-0.273294
-0.294561
-0.316360
-0.337956
-0.358344
-0.376285
-0.390429
-0.399522
-0.315518
-0.312462
-0.303670
-0.290150
-0.273276
-0.254466
-0.234954
-0.215674
-0.197250
-0.180051
-0.164241
-0.149864
-0.136882
-0.125214
-0.114765
-0.105436
-0.097133
-0.089773
-0.083286
-0.077615
-0.072715
-0.068554
-0.065109
-0.062364
-0.060300
-0.058895
-0.058099
-0.057838
-0.057994
-0.058411
-0.058904
-0.059289
-0.059434
-0.059289
-0.058904
-0.058411
-0.057994
-0.057838
-0.058099
-0.058895
-0.060300
-0.062364
-0.065109
-0.068554
-0.072715
-0.077615
-0.083286
-0.089773
-0.097133
-0.105436
-0.114765
-0.125214
-0.136882
-0.149864
-0.164241
-0.180051
-0.197250
-0.215674
-0.234954
-0.254466
-0.273276
-0.290150
-0.303670
-0.312462
-0.220217
-0.217704
-0.210505
-0.199532
-0.185999
-0.171121
-0.155917
-0.141118
-0.127177
-0.114327
-0.102644
-0.092107
-0.082637
-0.074134
-0.066487
-0.059586
-0.053328
-0.047623
-0.042384
-0.037538
-0.033020
-0.028773
-0.024746
-0.020902
-0.017217
-0.013679
-0.010304
-0.007137
-0.004259
-0.001786
0.000135
0.001362
0.001785
0.001362
0.000135
-0.001786
-0.004259
-0.007137
-0.010304
-0.013679
-0.017217
-0.020902
-0.024746
-0.028773
-0.033020
-0.037538
-0.042384
-0.047623
-0.053328
-0.059586
-0.066487
-0.074134
-0.082637
-0.092107
-0.102644
-0.114327
-0.127177
-0.141118
-0.155917
-0.171121
-0.185999
-0.199532
-0.210505
-0.217704
-0.126414
-0.124776
-0.120099
-0.113014
-0.104348
-0.094910
-0.085358
-0.076146
-0.067540
-0.059661
-0.052531
-0.046113
-0.040336
-0.035121
-0.030379
-0.026028
-0.021988
-0.018186
-0.014550
-0.011018
-0.007525
-0.004017
-0.000438
0.003252
0.007084
0.011060
0.015147
0.019252
0.023211
0.026783
0.029666
0.031555
0.032214
0.031555
0.029666
0.026783
0.023211
0.019252
0.015147
0.011060
0.007084
0.003252
-0.000438
-0.004017
-0.007525
-0.011018
-0.014550
-0.018186
-0.021988
-0.026028
-0.030379
-0.035121
-0.040336
-0.046113
-0.052531
-0.059661
-0.067540
-0.076146
-0.085358
-0.094910
-0.104348
-0.113014
-0.120099
-0.124776
-0.046039
-0.045379
-0.043500
-0.040663
-0.037205
-0.033455
-0.029675
-0.026042
-0.022654
-0.019551
-0.016736
-0.014190
-0.011876
-0.009760
-0.007801
-0.005961
-0.004204
-0.002493
-0.000794
0.000928
0.002707
0.004573
0.006561
0.008694
0.010992
0.013456
0.016062
0.018743
0.021382
0.023801
0.025780
0.027086
0.027544
0.027086
0.025780
0.023801
0.021382
0.018743
0.016062
0.013456
0.010992
0.008694
0.006561
0.004573
0.002707
0.000928
-0.000794
-0.002493
-0.004204
-0.005961
-0.007801
-0.009760
-0.011876
-0.014190
-0.016736
-0.019551
-0.022654
-0.026042
-0.029675
-0.033455
-0.037205
-0.040663
-0.043500
-0.045379
0.000000
0.067309
0.122398
0.156167
0.164357
0.147486
0.109636
0.057010
-0.003178
-0.063337
-0.115855
-0.153451
-0.169829
-0.160807
-0.125810
-0.069127
0.000000
0.069127
0.125810
0.160807
0.169829
0.153451
0.115855
0.063337
0.003178
-0.057010
-0.109636
-0.147486
-0.164357
-0.156167
-0.122398
-0.067309
0.000000
0.067309
0.122398
0.156167
0.164357
0.147486
0.109636
0.057010
-0.003178
-0.063337
-0.115855
-0.153451
-0.169829
-0.160807
-0.125810
-0.069127
0.000000
0.069127
0.125810
0.160807
0.169829
0.153451
0.115855
0.063337
0.003178
-0.057010
-0.109636
-0.147486
-0.164357
-0.156167
-0.122398
-0.067309
0.000000
0.061337
0.111361
0.141567
0.147856
0.130543
0.093332
0.042028
-0.016479
-0.074822
-0.125524
-0.161365
-0.176066
-0.165435
-0.128875
-0.070654
0.000000
0.070654
0.128875
0.165435
0.176066
0.161365
0.125524
0.074822
0.016479
-0.042028
-0.093332
-0.130543
-0.147856
-0.141567
-0.111361
-0.061337
0.000000
0.061337
0.111361
0.141567
0.147856
0.130543
0.093332
0.042028
-0.016479
-0.074822
-0.125524
-0.161365
-0.176066
-0.165435
-0.128875
-0.070654
0.000000
0.070654
0.128875
0.165435
0.176066
0.161365
0.125524
0.074822
0.016479
-0.042028
-0.093332
-0.130543
-0.147856
-0.141567
-0.111361
-0.061337
0.000000
0.051494
0.093104
0.117288
0.120233
0.101976
0.065643
0.016410
-0.039365
-0.094695
-0.142333
-0.175179
-0.186989
-0.173561
-0.134268
-0.073345
0.000000
0.073345
0.134268
0.173561
0.186989
0.175179
0.142333
0.094695
0.039365
-0.016410
-0.065643
-0.101976
-0.120233
-0.117288
-0.093104
-0.051494
0.000000
0.051494
0.093104
0.117288
0.120233
0.101976
0.065643
0.016410
-0.039365
-0.094695
-0.142333
-0.175179
-0.186989
-0.173561
-0.134268
-0.073345
0.000000
0.073345
0.134268
0.173561
0.186989
0.175179
0.142333
0.094695
0.039365
-0.016410
-0.065643
-0.101976
-0.120233
-0.117288
-0.093104
-0.051494
0.000000
0.039022
0.069854
0.086126
0.084439
0.064573
0.029008
-0.017828
-0.070235
-0.121720
-0.165356
-0.194213
-0.202116
-0.184860
-0.141787
-0.077104
0.000000
0.077104
0.141787
0.184860
0.202116
0.194213
0.165356
0.121720
0.070235
0.017828
-0.029008
-0.064573
-0.084439
-0.086126
-0.069854
-0.039022
0.000000
0.039022
0.069854
0.086126
0.084439
0.064573
0.029008
-0.017828
-0.070235
-0.121720
-0.165356
-0.194213
-0.202116
-0.184860
-0.141787
-0.077104
0.000000
0.077104
0.141787
0.184860
0.202116
0.194213
0.165356
0.121720
0.070235
0.017828
-0.029008
-0.064573
-0.084439
-0.086126
-0.069854
-0.039022
0.000000
0.025230
0.043985
0.051131
0.043776
0.021539
-0.013693
-0.058238
-0.107095
-0.154327
-0.193386
-0.217567
-0.220793
-0.198881
-0.151153
-0.081796
0.000000
0.081796
0.151153
0.198881
0.220793
0.217567
0.193386
0.154327
0.107095
0.058238
0.013693
-0.021539
-0.043776
-0.051131
-0.043985
-0.025230
0.000000
0.025230
0.043985
0.051131
0.043776
0.021539
-0.013693
-0.058238
-0.107095
-0.154327
-0.193386
-0.217567
-0.220793
-0.198881
-0.151153
-0.081796
0.000000
0.081796
0.151153
0.198881
0.220793
0.217567
0.193386
0.154327
0.107095
0.058238
0.013693
-0.021539
-0.043776
-0.051131
-0.043985
-0.025230
0.000000
0.011245
0.017583
0.015054
0.001325
-0.024024
-0.059567
-0.102273
-0.147803
-0.190775
-0.225051
-0.244186
-0.242240
-0.215076
-0.162020
-0.087256
0.000000
0.087256
0.162020
0.215076
0.242240
0.244186
0.225051
0.190775
0.147803
0.102273
0.059567
0.024024
-0.001325
-0.015054
-0.017583
-0.011245
0.000000
0.011245
0.017583
0.015054
0.001325
-0.024024
-0.059567
-0.102273
-0.147803
-0.190775
-0.225051
-0.244186
-0.242240
-0.215076
-0.162020
-0.087256
0.000000
0.087256
0.162020
0.215076
0.242240
0.244186
0.225051
0.190775
0.147803
0.102273
0.059567
0.024024
-0.001325
-0.015054
-0.017583
-0.011245
0.000000
-0.002107
-0.007789
-0.019969
-0.040416
-0.069478
-0.106030
-0.147553
-0.190270
-0.229304
-0.258917
-0.272940
-0.265597
-0.232831
-0.173992
-0.093290
0.000000
0.093290
0.173992
0.232831
0.265597
0.272940
0.258917
0.229304
0.190270
0.147553
0.106030
0.069478
0.040416
0.019969
0.007789
0.002107
0.000000
-0.002107
-0.007789
-0.019969
-0.040416
-0.069478
-0.106030
-0.147553
-0.190270
-0.229304
-0.258917
-0.272940
-0.265597
-0.232831
-0.173992
-0.093290
0.000000
0.093290
0.173992
0.232831
0.265597
0.272940
0.258917
0.229304
0.190270
0.147553
0.106030
0.069478
0.040416
0.019969
0.007789
0.002107
0.000000
-0.014300
-0.031107
-0.052477
-0.079650
-0.112815
-0.151003
-0.192051
-0.232619
-0.268257
-0.293580
-0.302684
-0.289971
-0.251486
-0.186636
-0.099684
0.000000
0.099684
0.186636
0.251486
0.289971
0.302684
0.293580
0.268257
0.232619
0.192051
0.151003
0.112815
0.079650
0.052477
0.031107
0.014300
0.000000
-0.014300
-0.031107
-0.052477
-0.079650
-0.112815
-0.151003
-0.192051
-0.232619
-0.268257
-0.293580
-0.302684
-0.289971
-0.251486
-0.186636
-0.099684
0.000000
0.099684
0.186636
0.251486
0.289971
0.302684
0.293580
0.268257
0.232619
0.192051
0.151003
0.112815
0.079650
0.052477
0.031107
0.014300
0.000000
-0.025037
-0.051771
-0.081569
-0.115200
-0.152639
-0.192943
-0.234164
-0.273278
-0.306167
-0.327736
-0.332312
-0.314469
-0.270370
-0.199504
-0.106213
0.000000
0.106213
0.199504
0.270370
0.314469
0.332312
0.327736
0.306167
0.273278
0.234164
0.192943
0.152639
0.115200
0.081569
0.051771
0.025037
0.000000
-0.025037
-0.051771
-0.081569
-0.115200
-0.152639
-0.192943
-0.234164
-0.273278
-0.306167
-0.327736
-0.332312
-0.314469
-0.270370
-0.199504
-0.106213
0.000000
0.106213
0.199504
0.270370
0.314469
0.332312
0.327736
0.306167
0.273278
0.234164
0.192943
0.152639
0.115200
0.081569
0.051771
0.025037
0.000000
-0.034195
-0.069500
-0.106767
-0.146368
-0.188042
-0.230777
-0.272708
-0.311007
-0.341804
-0.360234
-0.360806
-0.338239
-0.288822
-0.212144
-0.112648
0.000000
0.112648
0.212144
0.288822
0.338239
0.360806
0.360234
0.341804
0.311007
0.272708
0.230777
0.188042
0.146368
0.106767
0.069500
0.034195
0.000000
-0.034195
-0.069500
-0.106767
-0.146368
-0.188042
-0.230777
-0.272708
-0.311007
-0.341804
-0.360234
-0.360806
-0.338239
-0.288822
-0.212144
-0.112648
0.000000
0.112648
0.212144
0.288822
0.338239
0.360806
0.360234
0.341804
0.311007
0.272708
0.230777
0.188042
0.146368
0.106767
0.069500
0.034195
0.000000
-0.041824
-0.084322
-0.127968
-0.172854
-0.218515
-0.263812
-0.306847
-0.344873
-0.374184
-0.390095
-0.387255
-0.360494
-0.306215
-0.224118
-0.118765
0.000000
0.118765
0.224118
0.306215
0.360494
0.387255
0.390095
0.374184
0.344873
0.306847
0.263812
0.218515
0.172854
0.127968
0.084322
0.041824
0.000000
-0.041824
-0.084322
-0.127968
-0.172854
-0.218515
-0.263812
-0.306847
-0.344873
-0.374184
-0.390095
-0.387255
-0.360494
-0.306215
-0.224118
-0.118765
0.000000
0.118765
0.224118
0.306215
0.360494
0.387255
0.390095
0.374184
0.344873
0.306847
0.263812
0.218515
0.172854
0.127968
0.084322
0.041824
0.000000
-0.048127
-0.096534
-0.145418
-0.194719
-0.243885
-0.291663
-0.336034
-0.374206
-0.402552
-0.416524
-0.410881
-0.380533
-0.321975
-0.235018
-0.124350
0.000000
0.124350
0.235018
0.321975
0.380533
0.410881
0.416524
0.402552
0.374206
0.336034
0.291663
0.243885
0.194719
0.145418
0.096534
0.048127
0.000000
-0.048127
-0.096534
-0.145418
-0.194719
-0.243885
-0.291663
-0.336034
-0.374206
-0.402552
-0.416524
-0.410881
-0.380533
-0.321975
-0.235018
-0.124350
0.000000
0.124350
0.235018
0.321975
0.380533
0.410881
0.416524
0.402552
0.374206
0.336034
0.291663
0.243885
0.194719
0.145418
0.096534
0.048127
0.000000
-0.053347
-0.106544
-0.159544
-0.212274
-0.264254
-0.314209
-0.359957
-0.398551
-0.426347
-0.438894
-0.431042
-0.397754
-0.335594
-0.244476
-0.129209
0.000000
0.129209
0.244476
0.335594
0.397754
0.431042
0.438894
0.426347
0.398551
0.359957
0.314209
0.264254
0.212274
0.159544
0.106544
0.053347
0.000000
-0.053347
-0.106544
-0.159544
-0.212274
-0.264254
-0.314209
-0.359957
-0.398551
-0.426347
-0.438894
-0.431042
-0.397754
-0.335594
-0.244476
-0.129209
0.000000
0.129209
0.244476
0.335594
0.397754
0.431042
0.438894
0.426347
0.398551
0.359957
0.314209
0.264254
0.212274
0.159544
0.106544
0.053347
0.000000
-0.057621
-0.114615
-0.170694
-0.225861
-0.279860
-0.331512
-0.378495
-0.417632
-0.445177
-0.456733
-0.447227
-0.411660
-0.346643
-0.252176
-0.133175
0.000000
0.133175
0.252176
0.346643
0.411660
0.447227
0.456733
0.445177
0.417632
0.378495
0.331512
0.279860
0.225861
0.170694
0.114615
0.057621
0.000000
-0.057621
-0.114615
-0.170694
-0.225861
-0.279860
-0.331512
-0.378495
-0.417632
-0.445177
-0.456733
-0.447227
-0.411660
-0.346643
-0.252176
-0.133175
0.000000
0.133175
0.252176
0.346643
0.411660
0.447227
0.456733
0.445177
0.417632
0.378495
0.331512
0.279860
0.225861
0.170694
0.114615
0.057621
0.000000
-0.060901
-0.120714
-0.178930
-0.235655
-0.290918
-0.343724
-0.391657
-0.431304
-0.458778
-0.469699
-0.459053
-0.421868
-0.354783
-0.257864
-0.136109
0.000000
0.136109
0.257864
0.354783
0.421868
0.459053
0.469699
0.458778
0.431304
0.391657
0.343724
0.290918
0.235655
0.178930
0.120714
0.060901
0.000000
-0.060901
-0.120714
-0.178930
-0.235655
-0.290918
-0.343724
-0.391657
-0.431304
-0.458778
-0.469699
-0.459053
-0.421868
-0.354783
-0.257864
-0.136109
0.000000
0.136109
0.257864
0.354783
0.421868
0.459053
0.469699
0.458778
0.431304
0.391657
0.343724
0.290918
0.235655
0.178930
0.120714
0.060901
0.000000
-0.062999
-0.124577
-0.184056
-0.241623
-0.297543
-0.350989
-0.399509
-0.439514
-0.466994
-0.477564
-0.466252
-0.428101
-0.359767
-0.261353
-0.137911
0.000000
0.137911
0.261353
0.359767
0.428101
0.466252
0.477564
0.466994
0.439514
0.399509
0.350989
0.297543
0.241623
0.184056
0.124577
0.062999
0.000000
-0.062999
-0.124577
-0.184056
-0.241623
-0.297543
-0.350989
-0.399509
-0.439514
-0.466994
-0.477564
-0.466252
-0.428101
-0.359767
-0.261353
-0.137911
0.000000
0.137911
0.261353
0.359767
0.428101
0.466252
0.477564
0.466994
0.439514
0.399509
0.350989
0.297543
0.241623
0.184056
0.124577
0.062999
0.000000
-0.063724
-0.125906
-0.185804
-0.243634
-0.299752
-0.353401
-0.402117
-0.442250
-0.469740
-0.480200
-0.468669
-0.430197
-0.361445
-0.262529
-0.138518
0.000000
0.138518
0.262529
0.361445
0.430197
0.468669
0.480200
0.469740
0.442250
0.402117
0.353401
0.299752
0.243634
0.185804
0.125906
0.063724
0.000000
-0.063724
-0.125906
-0.185804
-0.243634
-0.299752
-0.353401
-0.402117
-0.442250
-0.469740
-0.480200
-0.468669
-0.430197
-0.361445
-0.262529
-0.138518
0.000000
0.138518
0.262529
0.361445
0.430197
0.468669
0.480200
0.469740
0.442250
0.402117
0.353401
0.299752
0.243634
0.185804
0.125906
0.063724
0.000000
-0.062999
-0.124577
-0.184056
-0.241623
-0.297543
-0.350989
-0.399509
-0.439514
-0.466994
-0.477564
-0.466252
-0.428101
-0.359767
-0.261353
-0.137911
0.000000
0.137911
0.261353
0.359767
0.428101
0.466252
0.477564
0.466994
0.439514
0.399509
0.350989
0.297543
0.241623
0.184056
0.124577
0.062999
0.000000
-0.062999
-0.124577
-0.184056
-0.241623
-0.297543
-0.350989
-0.399509
-0.439514
-0.466994
-0.477564
-0.466252
-0.428101
-0.359767
-0.261353
-0.137911
0.000000
0.137911
0.261353
0.359767
0.428101
0.466252
0.477564
0.466994
0.439514
0.399509
0.350989
0.297543
0.241623
0.184056
0.124577
0.062999
0.000000
-0.060901
-0.120714
-0.178930
-0.235655
-0.290918
-0.343724
-0.391657
-0.431304
-0.458778
-0.469699
-0.459053
-0.421868
-0.354783
-0.257864
-0.136109
0.000000
0.136109
0.257864
0.354783
0.421868
0.459053
0.469699
0.458778
0.431304
0.391657
0.343724
0.290918
0.235655
0.178930
0.120714
0.060901
0.000000
-0.060901
-0.120714
-0.178930
-0.235655
-0.290918
-0.343724
-0.391657
-0.431304
-0.458778
-0.469699
-0.459053
-0.421868
-0.354783
-0.257864
-0.136109
0.000000
0.136109
0.257864
0.354783
0.421868
0.459053
0.469699
0.458778
0.431304
0.391657
0.343724
0.290918
0.235655
0.178930
0.120714
0.060901
0.000000
-0.057621
-0.114615
-0.170694
-0.225861
-0.279860
-0.331512
-0.378495
-0.417632
-0.445177
-0.456733
-0.447227
-0.411660
-0.346643
-0.252176
-0.133175
0.000000
0.133175
0.252176
0.346643
0.411660
0.447227
0.456733
0.445177
0.417632
0.378495
0.331512
0.279860
0.225861
0.170694
0.114615
0.057621
0.000000
-0.057621
-0.114615
-0.170694
-0.225861
-0.279860
-0.331512
-0.378495
-0.417632
-0.445177
-0.456733
-0.447227
-0.411660
-0.346643
-0.252176
-0.133175
0.000000
0.133175
0.252176
0.346643
0.411660
0.447227
0.456733
0.445177
0.417632
0.378495
0.331512
0.279860
0.225861
0.170694
0.114615
0.057621
0.000000
-0.053347
-0.106544
-0.159544
-0.212274
-0.264254
-0.314209
-0.359957
-0.398551
-0.426347
-0.438894
-0.431042
-0.397754
-0.335594
-0.244476
-0.129209
0.000000
0.129209
0.244476
0.335594
0.397754
0.431042
0.438894
0.426347
0.398551
0.359957
0.314209
0.264254
0.212274
0.159544
0.106544
0.053347
0.000000
-0.053347
-0.106544
-0.159544
-0.212274
-0.264254
-0.314209
-0.359957
-0.398551
-0.426347
-0.438894
-0.431042
-0.397754
-0.335594
-0.244476
-0.129209
0.000000
0.129209
0.244476
0.335594
0.397754
0.431042
0.438894
0.426347
0.398551
0.359957
0.314209
0.264254
0.212274
0.159544
0.106544
0.053347
0.000000
-0.048127
-0.096534
-0.145418
-0.194719
-0.243885
-0.291663
-0.336034
-0.374206
-0.402552
-0.416524
-0.410881
-0.380533
-0.321975
-0.235018
-0.124350
0.000000
0.124350
0.235018
0.321975
0.380533
0.410881
0.416524
0.402552
0.374206
0.336034
0.291663
0.243885
0.194719
0.145418
0.096534
0.048127
0.000000
-0.048127
-0.096534
-0.145418
-0.194719
-0.243885
-0.291663
-0.336034
-0.374206
-0.402552
-0.416524
-0.410881
-0.380533
-0.321975
-0.235018
-0.124350
0.000000
0.124350
0.235018
0.321975
0.380533
0.410881
0.416524
0.402552
0.374206
0.336034
0.291663
0.243885
0.194719
0.145418
0.096534
0.048127
0.000000
-0.041824
-0.084322
-0.127968
-0.172854
-0.218515
-0.263812
-0.306847
-0.344873
-0.374184
-0.390095
-0.387255
-0.360494
-0.306215
-0.224118
-0.118765
0.000000
0.118765
0.224118
0.306215
0.360494
0.387255
0.390095
0.374184
0.344873
0.306847
0.263812
0.218515
0.172854
0.127968
0.084322
0.041824
0.000000
-0.041824
-0.084322
-0.127968
-0.172854
-0.218515
-0.263812
-0.306847
-0.344873
-0.374184
-0.390095
-0.387255
-0.360494
-0.306215
-0.224118
-0.118765
0.000000
0.118765
0.224118
0.306215
0.360494
0.387255
0.390095
0.374184
0.344873
0.306847
0.263812
0.218515
0.172854
0.127968
0.084322
0.041824
0.000000
-0.034195
-0.069500
-0.106767
-0.146368
-0.188042
-0.230777
-0.272708
-0.311007
-0.341804
-0.360234
-0.360806
-0.338239
-0.288822
-0.212144
-0.112648
0.000000
0.112648
0.212144
0.288822
0.338239
0.360806
0.360234
0.341804
0.311007
0.272708
0.230777
0.188042
0.146368
0.106767
0.069500
0.034195
0.000000
-0.034195
-0.069500
-0.106767
-0.146368
-0.188042
-0.230777
-0.272708
-0.311007
-0.341804
-0.360234
-0.360806
-0.338239
-0.288822
-0.212144
-0.112648
0.000000
0.112648
0.212144
0.288822
0.338239
0.360806
0.360234
0.341804
0.311007
0.272708
0.230777
0.188042
0.146368
0.106767
0.069500
0.034195
0.000000
-0.025037
-0.051771
-0.081569
-0.115200
-0.152639
-0.192943
-0.234164
-0.273278
-0.306167
-0.327736
-0.332312
-0.314469
-0.270370
-0.199504
-0.106213
0.000000
0.106213
0.199504
0.270370
0.314469
0.332312
0.327736
0.306167
0.273278
0.234164
0.192943
0.152639
0.115200
0.081569
0.051771
0.025037
0.000000
-0.025037
-0.051771
-0.081569
-0.115200
-0.152639
-0.192943
-0.234164
-0.273278
-0.306167
-0.327736
-0.332312
-0.314469
-0.270370
-0.199504
-0.106213
0.000000
0.106213
0.199504
0.270370
0.314469
0.332312
0.327736
0.306167
0.273278
0.234164
0.192943
0.152639
0.115200
0.081569
0.051771
0.025037
0.000000
-0.014300
-0.031107
-0.052477
-0.079650
-0.112815
-0.151003
-0.192051
-0.232619
-0.268257
-0.293580
-0.302684
-0.289971
-0.251486
-0.186636
-0.099684
0.000000
0.099684
0.186636
0.251486
0.289971
0.302684
0.293580
0.268257
0.232619
0.192051
0.151003
0.112815
0.079650
0.052477
0.031107
0.014300
0.000000
-0.014300
-0.031107
-0.052477
-0.079650
-0.112815
-0.151003
-0.192051
-0.232619
-0.268257
-0.293580
-0.302684
-0.289971
-0.251486
-0.186636
-0.099684
0.000000
0.099684
0.186636
0.251486
0.289971
0.302684
0.293580
0.268257
0.232619
0.192051
0.151003
0.112815
0.079650
0.052477
0.031107
0.014300
0.000000
-0.002107
-0.007789
-0.019969
-0.040416
-0.069478
-0.106030
-0.147553
-0.190270
-0.229304
-0.258917
-0.272940
-0.265597
-0.232831
-0.173992
-0.093290
0.000000
0.093290
0.173992
0.232831
0.265597
0.272940
0.258917
0.229304
0.190270
0.147553
0.106030
0.069478
0.040416
0.019969
0.007789
0.002107
0.000000
-0.002107
-0.007789
-0.019969
-0.040416
-0.069478
-0.106030
-0.147553
-0.190270
-0.229304
-0.258917
-0.272940
-0.265597
-0.232831
-0.173992
-0.093290
0.000000
0.093290
0.173992
0.232831
0.265597
0.272940
0.258917
0.229304
0.190270
0.147553
0.106030
0.069478
0.040416
0.019969
0.007789
0.002107
0.000000
0.011245
0.017583
0.015054
0.001325
-0.024024
-0.059567
-0.102273
-0.147803
-0.190775
-0.225051
-0.244186
-0.242240
-0.215076
-0.162020
-0.087256
0.000000
0.087256
0.162020
0.215076
0.242240
0.244186
0.225051
0.190775
0.147803
0.102273
0.059567
0.024024
-0.001325
-0.015054
-0.017583
-0.011245
0.000000
0.011245
0.017583
0.015054
0.001325
-0.024024
-0.059567
-0.102273
-0.147803
-0.190775
-0.225051
-0.244186
-0.242240
-0.215076
-0.162020
-0.087256
0.000000
0.087256
0.162020
0.215076
0.242240
0.244186
0.225051
0.190775
0.147803
0.102273
0.059567
0.024024
-0.001325
-0.015054
-0.017583
-0.011245
0.000000
0.025230
0.043985
0.051131
0.043776
0.021539
-0.013693
-0.058238
-0.107095
-0.154327
-0.193386
-0.217567
-0.220793
-0.198881
-0.151153
-0.081796
0.000000
0.081796
0.151153
0.198881
0.220793
0.217567
0.193386
0.154327
0.107095
0.058238
0.013693
-0.021539
-0.043776
-0.051131
-0.043985
-0.025230
0.000000
0.025230
0.043985
0.051131
0.043776
0.021539
-0.013693
-0.058238
-0.107095
-0.154327
-0.193386
-0.217567
-0.220793
-0.198881
-0.151153
-0.081796
0.000000
0.081796
0.151153
0.198881
0.220793
0.217567
0.193386
0.154327
0.107095
0.058238
0.013693
-0.021539
-0.043776
-0.051131
-0.043985
-0.025230
0.000000
0.039022
0.069854
0.086126
0.084439
0.064573
0.029008
-0.017828
-0.070235
-0.121720
-0.165356
-0.194213
-0.202116
-0.184860
-0.141787
-0.077104
0.000000
0.077104
0.141787
0.184860
0.202116
0.194213
0.165356
0.121720
0.070235
0.017828
-0.029008
-0.064573
-0.084439
-0.086126
-0.069854
-0.039022
0.000000
0.039022
0.069854
0.086126
0.084439
0.064573
0.029008
-0.017828
-0.070235
-0.121720
-0.165356
-0.194213
-0.202116
-0.184860
-0.141787
-0.077104
0.000000
0.077104
0.141787
0.184860
0.202116
0.194213
0.165356
0.121720
0.070235
0.017828
-0.029008
-0.064573
-0.084439
-0.086126
-0.069854
-0.039022
0.000000
0.051494
0.093104
0.117288
0.120233
0.101976
0.065643
0.016410
-0.039365
-0.094695
-0.142333
-0.175179
-0.186989
-0.173561
-0.134268
-0.073345
0.000000
0.073345
0.134268
0.173561
0.186989
0.175179
0.142333
0.094695
0.039365
-0.016410
-0.065643
-0.101976
-0.120233
-0.117288
-0.093104
-0.051494
0.000000
0.051494
0.093104
0.117288
0.120233
0.101976
0.065643
0.016410
-0.039365
-0.094695
-0.142333
-0.175179
-0.186989
-0.173561
-0.134268
-0.073345
0.000000
0.073345
0.134268
0.173561
0.186989
0.175179
0.142333
0.094695
0.039365
-0.016410
-0.065643
-0.101976
-0.120233
-0.117288
-0.093104
-0.051494
0.000000
0.061337
0.111361
0.141567
0.147856
0.130543
0.093332
0.042028
-0.016479
-0.074822
-0.125524
-0.161365
-0.176066
-0.165435
-0.128875
-0.070654
0.000000
0.070654
0.128875
0.165435
0.176066
0.161365
0.125524
0.074822
0.016479
-0.042028
-0.093332
-0.130543
-0.147856
-0.141567
-0.111361
-0.061337
0.000000
0.061337
0.111361
0.141567
0.147856
0.130543
0.093332
0.042028
-0.016479
-0.074822
-0.125524
-0.161365
-0.176066
-0.165435
-0.128875
-0.070654
0.000000
0.070654
0.128875
0.165435
0.176066
0.161365
0.125524
0.074822
0.016479
-0.042028
-0.093332
-0.130543
-0.147856
-0.141567
-0.111361
-0.061337
0.000000
0.067309
0.122398
0.156167
0.164357
0.147486
0.109636
0.057010
-0.003178
-0.063337
-0.115855
-0.153451
-0.169829
-0.160807
-0.125810
-0.069127
0.000000
0.069127
0.125810
0.160807
0.169829
0.153451
0.115855
0.063337
0.003178
-0.057010
-0.109636
-0.147486
-0.164357
-0.156167
-0.122398
-0.067309
0.000000
0.067309
0.122398
0.156167
0.164357
0.147486
0.109636
0.057010
-0.003178
-0.063337
-0.115855
-0.153451
-0.169829
-0.160807
-0.125810
-0.069127
0.000000
0.069127
0.125810
0.160807
0.169829
0.153451
0.115855
0.063337
0.003178
-0.057010
-0.109636
-0.147486
-0.164357
-0.156167
-0.122398
-0.067309
0.943554
0.957996
0.998270
1.056290
1.121468
1.183360
1.233416
1.265649
1.276616
1.265186
1.232425
1.181730
1.119081
1.053081
0.994292
0.953461
0.938815
0.953461
0.994292
1.053081
1.119081
1.181730
1.232425
1.265186
1.276616
1.265649
1.233416
1.183360
1.121468
1.056290
0.998270
0.957996
0.943554
0.957996
0.998270
1.056290
1.121468
1.183360
1.233416
1.265649
1.276616
1.265186
1.232425
1.181730
1.119081
1.053081
0.994292
0.953461
0.938815
0.953461
0.994292
1.053081
1.119081
1.181730
1.232425
1.265186
1.276616
1.265649
1.233416
1.183360
1.121468
1.056290
0.998270
0.957996
0.943078
0.956675
0.994646
1.049476
1.111238
1.170010
1.217530
1.247894
1.257600
1.245391
1.212199
1.161297
1.098566
1.032543
0.973753
0.932925
0.918280
0.932925
0.973753
1.032543
1.098566
1.161297
1.212199
1.245391
1.257600
1.247894
1.217530
1.170010
1.111238
1.049476
0.994646
0.956675
0.943078
0.956675
0.994646
1.049476
1.111238
1.170010
1.217530
1.247894
1.257600
1.245391
1.212199
1.161297
1.098566
1.032543
0.973753
0.932925
0.918280
0.932925
0.973753
1.032543
1.098566
1.161297
1.212199
1.245391
1.257600
1.247894
1.217530
1.170010
1.111238
1.049476
0.994646
0.956675
0.942269
0.954475
0.988631
1.038127
1.094097
1.147484
1.190536
1.217516
1.224858
1.211119
1.177012
1.125604
1.062614
0.996464
0.937609
0.896747
0.882091
0.896747
0.937609
0.996464
1.062614
1.125604
1.177012
1.211119
1.224858
1.217516
1.190536
1.147484
1.094097
1.038127
0.988631
0.954475
0.942269
0.954475
0.988631
1.038127
1.094097
1.147484
1.190536
1.217516
1.224858
1.211119
1.177012
1.125604
1.062614
0.996464
0.937609
0.896747
0.882091
0.896747
0.937609
0.996464
1.062614
1.125604
1.177012
1.211119
1.224858
1.217516
1.190536
1.147484
1.094097
1.038127
0.988631
0.954475
0.941190
0.951633
0.980922
1.023520
1.071853
1.117965
1.154798
1.176895
1.180666
1.164477
1.128778
1.076381
1.012791
0.946276
0.887197
0.846208
0.831511
0.846208
0.887197
0.946276
1.012791
1.076381
1.128778
1.164477
1.180666
1.176895
1.154798
1.117965
1.071853
1.023520
0.980922
0.951633
0.941190
0.951633
0.980922
1.023520
1.071853
1.117965
1.154798
1.176895
1.180666
1.164477
1.128778
1.076381
1.012791
0.946276
0.887197
0.846208
0.831511
0.846208
0.887197
0.946276
1.012791
1.076381
1.128778
1.164477
1.180666
1.176895
1.154798
1.117965
1.071853
1.023520
0.980922
0.951633
0.939909
0.948403
0.972265
1.007048
1.046529
1.083961
1.113111
1.128923
1.127872
1.108168
1.070010
1.015942
0.951228
0.883958
0.824383
0.783105
0.768312
0.783105
0.824383
0.883958
0.951228
1.015942
1.070010
1.108168
1.127872
1.128923
1.113111
1.083961
1.046529
1.007048
0.972265
0.948403
0.939909
0.948403
0.972265
1.007048
1.046529
1.083961
1.113111
1.128923
1.127872
1.108168
1.070010
1.015942
0.951228
0.883958
0.824383
0.783105
0.768312
0.783105
0.824383
0.883958
0.951228
1.015942
1.070010
1.108168
1.127872
1.128923
1.113111
1.083961
1.046529
1.007048
0.972265
0.948403
0.938504
0.945022
0.963332
0.989978
1.020015
1.047896
1.068278
1.076612
1.069537
1.045195
1.003584
0.947000
0.880478
0.811924
0.751473
0.709677
0.694710
0.709677
0.751473
0.811924
0.880478
0.947000
1.003584
1.045195
1.069537
1.076612
1.068278
1.047896
1.020015
0.989978
0.963332
0.945022
0.938504
0.945022
0.963332
0.989978
1.020015
1.047896
1.068278
1.076612
1.069537
1.045195
1.003584
0.947000
0.880478
0.811924
0.751473
0.709677
0.694710
0.709677
0.751473
0.811924
0.880478
0.947000
1.003584
1.045195
1.069537
1.076612
1.068278
1.047896
1.020015
0.989978
0.963332
0.945022
0.937063
0.941691
0.954645
0.973309
0.993853
1.011834
1.022796
1.022762
1.008637
0.978594
0.932508
0.872487
0.803371
0.732905
0.671119
0.628523
0.613288
0.628523
0.671119
0.732905
0.803371
0.872487
0.932508
0.978594
1.008637
1.022762
1.022796
1.011834
0.993853
0.973309
0.954645
0.941691
0.937063
0.941691
0.954645
0.973309
0.993853
1.011834
1.022796
1.022762
1.008637
0.978594
0.932508
0.872487
0.803371
0.732905
0.671119
0.628523
0.613288
0.628523
0.671119
0.732905
0.803371
0.872487
0.932508
0.978594
1.008637
1.022762
1.022796
1.011834
0.993853
0.973309
0.954645
0.941691
0.935681
0.938575
0.946574
0.957738
0.969157
0.977349
0.978678
0.969758
0.947836
0.911209
0.859723
0.795374
0.722865
0.649826
0.586211
0.542508
0.526900
0.542508
0.586211
0.649826
0.722865
0.795374
0.859723
0.911209
0.947836
0.969758
0.978678
0.977349
0.969157
0.957738
0.946574
0.938575
0.935681
0.938575
0.946574
0.957738
0.969157
0.977349
0.978678
0.969758
0.947836
0.911209
0.859723
0.795374
0.722865
0.649826
0.586211
0.542508
0.526900
0.542508
0.586211
0.649826
0.722865
0.795374
0.859723
0.911209
0.947836
0.969758
0.978678
0.977349
0.969157
0.957738
0.946574
0.938575
0.934505
0.935843
0.939372
0.943689
0.946631
0.945510
0.937403
0.919481
0.889367
0.845556
0.787954
0.718524
0.641910
0.565683
0.499768
0.454660
0.438577
0.454660
0.499768
0.565683
0.641910
0.718524
0.787954
0.845556
0.889367
0.919481
0.937403
0.945510
0.946631
0.943689
0.939372
0.935843
0.934505
0.935843
0.939372
0.943689
0.946631
0.945510
0.937403
0.919481
0.889367
0.845556
0.787954
0.718524
0.641910
0.565683
0.499768
0.454660
0.438577
0.454660
0.499768
0.565683
0.641910
0.718524
0.787954
0.845556
0.889367
0.919481
0.937403
0.945510
0.946631
0.943689
0.939372
0.935843
0.933793
0.933729
0.933228
0.931366
0.926613
0.916926
0.899947
0.873309
0.834995
0.783750
0.719610
0.644586
0.563330
0.483425
0.414823
0.368061
0.351418
0.368061
0.414823
0.483425
0.563330
0.644586
0.719610
0.783750
0.834995
0.873309
0.899947
0.916926
0.926613
0.931366
0.933228
0.933729
0.933793
0.933729
0.933228
0.931366
0.926613
0.916926
0.899947
0.873309
0.834995
0.783750
0.719610
0.644586
0.563330
0.483425
0.414823
0.368061
0.351418
0.368061
0.414823
0.483425
0.563330
0.644586
0.719610
0.783750
0.834995
0.873309
0.899947
0.916926
0.926613
0.931366
0.933228
0.933729
0.933916
0.932536
0.928293
0.920788
0.909127
0.891802
0.866840
0.832165
0.786045
0.727493
0.656742
0.575912
0.489732
0.405859
0.334320
0.285740
0.268478
0.285740
0.334320
0.405859
0.489732
0.575912
0.656742
0.727493
0.786045
0.832165
0.866840
0.891802
0.909127
0.920788
0.928293
0.932536
0.933916
0.932536
0.928293
0.920788
0.909127
0.891802
0.866840
0.832165
0.786045
0.727493
0.656742
0.575912
0.489732
0.405859
0.334320
0.285740
0.268478
0.285740
0.334320
0.405859
0.489732
0.575912
0.656742
0.727493
0.786045
0.832165
0.866840
0.891802
0.909127
0.920788
0.928293
0.932536
0.935210
0.932526
0.924647
0.911854
0.893996
0.870068
0.838277
0.796605
0.743458
0.678106
0.601033
0.514529
0.423442
0.335555
0.261018
0.210567
0.192667
0.210567
0.261018
0.335555
0.423442
0.514529
0.601033
0.678106
0.743458
0.796605
0.838277
0.870068
0.893996
0.911854
0.924647
0.932526
0.935210
0.932526
0.924647
0.911854
0.893996
0.870068
0.838277
0.796605
0.743458
0.678106
0.601033
0.514529
0.423442
0.335555
0.261018
0.210567
0.192667
0.210567
0.261018
0.335555
0.423442
0.514529
0.601033
0.678106
0.743458
0.796605
0.838277
0.870068
0.893996
0.911854
0.924647
0.932526
0.937729
0.933731
0.922254
0.904438
0.881046
0.851595
0.814306
0.766948
0.707878
0.636575
0.553819
0.462114
0.366459
0.274786
0.197396
0.145157
0.126644
0.145157
0.197396
0.274786
0.366459
0.462114
0.553819
0.636575
0.707878
0.766948
0.814306
0.851595
0.881046
0.904438
0.922254
0.933731
0.937729
0.933731
0.922254
0.904438
0.881046
0.851595
0.814306
0.766948
0.707878
0.636575
0.553819
0.462114
0.366459
0.274786
0.197396
0.145157
0.126644
0.145157
0.197396
0.274786
0.366459
0.462114
0.553819
0.636575
0.707878
0.766948
0.814306
0.851595
0.881046
0.904438
0.922254
0.933731
0.941079
0.935818
0.920930
0.898497
0.870309
0.836445
0.795033
0.743426
0.679748
0.603619
0.516124
0.420008
0.320430
0.225472
0.145586
0.091777
0.072725
0.091777
0.145586
0.225472
0.320430
0.420008
0.516124
0.603619
0.679748
0.743426
0.795033
0.836445
0.870309
0.898497
0.920930
0.935818
0.941079
0.935818
0.920930
0.898497
0.870309
0.836445
0.795033
0.743426
0.679748
0.603619
0.516124
0.420008
0.320430
0.225472
0.145586
0.091777
0.072725
0.091777
0.145586
0.225472
0.320430
0.420008
0.516124
0.603619
0.679748
0.743426
0.795033
0.836445
0.870309
0.898497
0.920930
0.935818
0.944470
0.938138
0.920368
0.894102
0.862098
0.824978
0.780755
0.726293
0.659394
0.579742
0.488696
0.389228
0.286637
0.189137
0.107310
0.052275
0.032801
0.052275
0.107310
0.189137
0.286637
0.389228
0.488696
0.579742
0.659394
0.726293
0.780755
0.824978
0.862098
0.894102
0.920368
0.938138
0.944470
0.938138
0.920368
0.894102
0.862098
0.824978
0.780755
0.726293
0.659394
0.579742
0.488696
0.389228
0.286637
0.189137
0.107310
0.052275
0.032801
0.052275
0.107310
0.189137
0.286637
0.389228
0.488696
0.579742
0.659394
0.726293
0.780755
0.824978
0.862098
0.894102
0.920368
0.938138
0.946986
0.939931
0.920218
0.891386
0.856887
0.817754
0.771912
0.715844
0.647067
0.565285
0.472044
0.370481
0.265997
0.166889
0.083830
0.028015
0.008273
0.028015
0.083830
0.166889
0.265997
0.370481
0.472044
0.565285
0.647067
0.715844
0.771912
0.817754
0.856887
0.891386
0.920218
0.939931
0.946986
0.939931
0.920218
0.891386
0.856887
0.817754
0.771912
0.715844
0.647067
0.565285
0.472044
0.370481
0.265997
0.166889
0.083830
0.028015
0.008273
0.028015
0.083830
0.166889
0.265997
0.370481
0.472044
0.565285
0.647067
0.715844
0.771912
0.817754
0.856887
0.891386
0.920218
0.939931
0.947913
0.940603
0.920203
0.890466
0.855096
0.815279
0.768911
0.712328
0.642937
0.560444
0.466461
0.364187
0.259055
0.159398
0.075917
0.019834
0.000000
0.019834
0.075917
0.159398
0.259055
0.364187
0.466461
0.560444
0.642937
0.712328
0.768911
0.815279
0.855096
0.890466
0.920203
0.940603
0.947913
0.940603
0.920203
0.890466
0.855096
0.815279
0.768911
0.712328
0.642937
0.560444
0.466461
0.364187
0.259055
0.159398
0.075917
0.019834
0.000000
0.019834
0.075917
0.159398
0.259055
0.364187
0.466461
0.560444
0.642937
0.712328
0.768911
0.815279
0.855096
0.890466
0.920203
0.940603
0.946986
0.939931
0.920218
0.891386
0.856887
0.817754
0.771912
0.715844
0.647067
0.565285
0.472044
0.370481
0.265997
0.166889
0.083830
0.028015
0.008273
0.028015
0.083830
0.166889
0.265997
0.370481
0.472044
0.565285
0.647067
0.715844
0.771912
0.817754
0.856887
0.891386
0.920218
0.939931
0.946986
0.939931
0.920218
0.891386
0.856887
0.817754
0.771912
0.715844
0.647067
0.565285
0.472044
0.370481
0.265997
0.166889
0.083830
0.028015
0.008273
0.028015
0.083830
0.166889
0.265997
0.370481
0.472044
0.565285
0.647067
0.715844
0.771912
0.817754
0.856887
0.891386
0.920218
0.939931
0.944470
0.938138
0.920368
0.894102
0.862098
0.824978
0.780755
0.726293
0.659394
0.579742
0.488696
0.389228
0.286637
0.189137
0.107310
0.052275
0.032801
0.052275
0.107310
0.189137
0.286637
0.389228
0.488696
0.579742
0.659394
0.726293
0.780755
0.824978
0.862098
0.894102
0.920368
0.938138
0.944470
0.938138
0.920368
0.894102
0.862098
0.824978
0.780755
0.726293
0.659394
0.579742
0.488696
0.389228
0.286637
0.189137
0.107310
0.052275
0.032801
0.052275
0.107310
0.189137
0.286637
0.389228
0.488696
0.579742
0.659394
0.726293
0.780755
0.824978
0.862098
0.894102
0.920368
0.938138
0.941079
0.935818
0.920930
0.898497
0.870309
0.836445
0.795033
0.743426
0.679748
0.603619
0.516124
0.420008
0.320430
0.225472
0.145586
0.091777
0.072725
0.091777
0.145586
0.225472
0.320430
0.420008
0.516124
0.603619
0.679748
0.743426
0.795033
0.836445
0.870309
0.898497
0.920930
0.935818
0.941079
0.935818
0.920930
0.898497
0.870309
0.836445
0.795033
0.743426
0.679748
0.603619
0.516124
0.420008
0.320430
0.225472
0.145586
0.091777
0.072725
0.091777
0.145586
0.225472
0.320430
0.420008
0.516124
0.603619
0.679748
0.743426
0.795033
0.836445
0.870309
0.898497
0.920930
0.935818
0.937729
0.933731
0.922254
0.904438
0.881046
0.851595
0.814306
0.766948
0.707878
0.636575
0.553819
0.462114
0.366459
0.274786
0.197396
0.145157
0.126644
0.145157
0.197396
0.274786
0.366459
0.462114
0.553819
0.636575
0.707878
0.766948
0.814306
0.851595
0.881046
0.904438
0.922254
0.933731
0.937729
0.933731
0.922254
0.904438
0.881046
0.851595
0.814306
0.766948
0.707878
0.636575
0.553819
0.462114
0.366459
0.274786
0.197396
0.145157
0.126644
0.145157
0.197396
0.274786
0.366459
0.462114
0.553819
0.636575
0.707878
0.766948
0.814306
0.851595
0.881046
0.904438
0.922254
0.933731
0.935210
0.932526
0.924647
0.911854
0.893996
0.870068
0.838277
0.796605
0.743458
0.678106
0.601033
0.514529
0.423442
0.335555
0.261018
0.210567
0.192667
0.210567
0.261018
0.335555
0.423442
0.514529
0.601033
0.678106
0.743458
0.796605
0.838277
0.870068
0.893996
0.911854
0.924647
0.932526
0.935210
0.932526
0.924647
0.911854
0.893996
0.870068
0.838277
0.796605
0.743458
0.678106
0.601033
0.514529
0.423442
0.335555
0.261018
0.210567
0.192667
0.210567
0.261018
0.335555
0.423442
0.514529
0.601033
0.678106
0.743458
0.796605
0.838277
0.870068
0.893996
0.911854
0.924647
0.932526
0.933916
0.932536
0.928293
0.920788
0.909127
0.891802
0.866840
0.832165
0.786045
0.727493
0.656742
0.575912
0.489732
0.405859
0.334320
0.285740
0.268478
0.285740
0.334320
0.405859
0.489732
0.575912
0.656742
0.727493
0.786045
0.832165
0.866840
0.891802
0.909127
0.920788
0.928293
0.932536
0.933916
0.932536
0.928293
0.920788
0.909127
0.891802
0.866840
0.832165
0.786045
0.727493
0.656742
0.575912
0.489732
0.405859
0.334320
0.285740
0.268478
0.285740
0.334320
0.405859
0.489732
0.575912
0.656742
0.727493
0.786045
0.832165
0.866840
0.891802
0.909127
0.920788
0.928293
0.932536
0.933793
0.933729
0.933228
0.931366
0.926613
0.916926
0.899947
0.873309
0.834995
0.783750
0.719610
0.644586
0.563330
0.483425
0.414823
0.368061
0.351418
0.368061
0.414823
0.483425
0.563330
0.644586
0.719610
0.783750
0.834995
0.873309
0.899947
0.916926
0.926613
0.931366
0.933228
0.933729
0.933793
0.933729
0.933228
0.931366
0.926613
0.916926
0.899947
0.873309
0.834995
0.783750
0.719610
0.644586
0.563330
0.483425
0.414823
0.368061
0.351418
0.368061
0.414823
0.483425
0.563330
0.644586
0.719610
0.783750
0.834995
0.873309
0.899947
0.916926
0.926613
0.931366
0.933228
0.933729
0.934505
0.935843
0.939372
0.943689
0.946631
0.945510
0.937403
0.919481
0.889367
0.845556
0.787954
0.718524
0.641910
0.565683
0.499768
0.454660
0.438577
0.454660
0.499768
0.565683
0.641910
0.718524
0.787954
0.845556
0.889367
0.919481
0.937403
0.945510
0.946631
0.943689
0.939372
0.935843
0.934505
0.935843
0.939372
0.943689
0.946631
0.945510
0.937403
0.919481
0.889367
0.845556
0.787954
0.718524
0.641910
0.565683
0.499768
0.454660
0.438577
0.454660
0.499768
0.565683
0.641910
0.718524
0.787954
0.845556
0.889367
0.919481
0.937403
0.945510
0.946631
0.943689
0.939372
0.935843
0.935681
0.938575
0.946574
0.957738
0.969157
0.977349
0.978678
0.969758
0.947836
0.911209
0.859723
0.795374
0.722866
0.649826
0.586211
0.542508
0.526900
0.542508
0.586211
0.649826
0.722866
0.795374
0.859723
0.911209
0.947836
0.969758
0.978678
0.977349
0.969157
0.957738
0.946574
0.938575
0.935681
0.938575
0.946574
0.957738
0.969157
0.977349
0.978678
0.969758
0.947836
0.911209
0.859723
0.795374
0.722865
0.649826
0.586211
0.542508
0.526900
0.542508
0.586211
0.649826
0.722865
0.795374
0.859723
0.911209
0.947836
0.969758
0.978678
0.977349
0.969157
0.957738
0.946574
0.938575
0.937063
0.941691
0.954645
0.973309
0.993853
1.011834
1.022796
1.022762
1.008637
0.978594
0.932508
0.872487
0.803371
0.732905
0.671119
0.628523
0.613288
0.628523
0.671119
0.732905
0.803371
0.872487
0.932508
0.978594
1.008637
1.022762
1.022796
1.011834
0.993853
0.973309
0.954645
0.941691
0.937063
0.941691
0.954645
0.973309
0.993853
1.011834
1.022796
1.022762
1.008637
0.978594
0.932508
0.872487
0.803371
0.732905
0.671119
0.628523
0.613288
0.628523
0.671119
0.732905
0.803371
0.872487
0.932508
0.978594
1.008637
1.022762
1.022796
1.011834
0.993853
0.973309
0.954645
0.941691
0.938504
0.945022
0.963332
0.989978
1.020015
1.047896
1.068278
1.076612
1.069537
1.045195
1.003584
0.947000
0.880478
0.811924
0.751473
0.709677
0.694710
0.709677
0.751473
0.811924
0.880478
0.947000
1.003584
1.045195
1.069537
1.076612
1.068278
1.047896
1.020015
0.989978
0.963332
0.945022
0.938504
0.945022
0.963332
0.989978
1.020015
1.047896
1.068278
1.076612
1.069537
1.045195
1.003584
0.947000
0.880478
0.811924
0.751473
0.709677
0.694710
0.709677
0.751473
0.811924
0.880478
0.947000
1.003584
1.045195
1.069537
1.076612
1.068278
1.047896
1.020015
0.989978
0.963332
0.945022
0.939909
0.948403
0.972265
1.007048
1.046529
1.083961
1.113111
1.128923
1.127872
1.108168
1.070010
1.015942
0.951228
0.883958
0.824383
0.783105
0.768312
0.783105
0.824383
0.883958
0.951228
1.015942
1.070010
1.108168
1.127872
1.128923
1.113111
1.083961
1.046529
1.007048
0.972265
0.948403
0.939909
0.948403
0.972265
1.007048
1.046529
1.083961
1.113111
1.128923
1.127872
1.108168
1.070010
1.015942
0.951228
0.883958
0.824383
0.783105
0.768312
0.783105
0.824383
0.883958
0.951228
1.015942
1.070010
1.108168
1.127872
1.128923
1.113111
1.083961
1.046529
1.007048
0.972265
0.948403
0.941190
0.951633
0.980922
1.023520
1.071853
1.117965
1.154798
1.176895
1.180666
1.164477
1.128778
1.076381
1.012791
0.946276
0.887197
0.846208
0.831511
0.846208
0.887197
0.946276
1.012791
1.076381
1.128778
1.164477
1.180666
1.176895
1.154798
1.117965
1.071853
1.023520
0.980922
0.951633
0.941190
0.951633
0.980922
1.023520
1.071853
1.117965
1.154798
1.176895
1.180666
1.164477
1.128778
1.076381
1.012791
0.946276
0.887197
0.846208
0.831511
0.846208
0.887197
0.946276
1.012791
1.076381
1.128778
1.164477
1.180666
1.176895
1.154798
1.117965
1.071853
1.023520
0.980922
0.951633
0.942269
0.954475
0.988631
1.038127
1.094097
1.147484
1.190536
1.217516
1.224858
1.211119
1.177012
1.125604
1.062614
0.996464
0.937609
0.896747
0.882091
0.896747
0.937609
0.996464
1.062614
1.125604
1.177012
1.211119
1.224858
1.217516
1.190536
1.147484
1.094097
1.038127
0.988631
0.954475
0.942269
0.954475
0.988631
1.038127
1.094097
1.147484
1.190536
1.217516
1.224858
1.211119
1.177012
1.125604
1.062614
0.996464
0.937609
0.896747
0.882091
0.896747
0.937609
0.996464
1.062614
1.125604
1.177012
1.211119
1.224858
1.217516
1.190536
1.147484
1.094097
1.038127
0.988631
0.954475
0.943078
0.956675
0.994646
1.049476
1.111238
1.170010
1.217530
1.247894
1.257600
1.245391
1.212199
1.161297
1.098566
1.032543
0.973753
0.932925
0.918280
0.932925
0.973753
1.032543
1.098566
1.161297
1.212199
1.245391
1.257600
1.247894
1.217530
1.170010
1.111238
1.049476
0.994646
0.956675
0.943078
0.956675
0.994646
1.049476
1.111238
1.170010
1.217530
1.247894
1.257600
1.245391
1.212199
1.161297
1.098566
1.032543
0.973753
0.932925
0.918280
0.932925
0.973753
1.032543
1.098566
1.161297
1.212199
1.245391
1.257600
1.247894
1.217530
1.170010
1.111238
1.049476
0.994646
0.956675
0.943554
0.957996
0.998270
1.056290
1.121468
1.183360
1.233416
1.265649
1.276616
1.265186
1.232425
1.181730
1.119081
1.053081
0.994292
0.953461
0.938815
0.953461
0.994292
1.053081
1.119081
1.181730
1.232425
1.265186
1.276616
1.265649
1.233416
1.183360
1.121468
1.056290
0.998270
0.957996
0.943554
0.957996
0.998270
1.056290
1.121468
1.183360
1.233416
1.265649
1.276616
1.265186
1.232425
1.181730
1.119081
1.053081
0.994292
0.953461
0.938815
0.953461
0.994292
1.053081
1.119081
1.181730
1.232425
1.265186
1.276616
1.265649
1.233416
1.183360
1.121468
1.056290
0.998270
0.957996
0.000000
0.013754
0.026553
0.037671
0.046734
0.053709
0.058804
0.062342
0.064676
0.066125
0.066956
0.067379
0.067550
0.067583
0.067557
0.067522
0.067507
0.067522
0.067557
0.067583
0.067550
0.067379
0.066956
0.066125
0.064676
0.062342
0.058804
0.053709
0.046734
0.037671
0.026553
0.013754
0.000000
-0.013754
-0.026553
-0.037671
-0.046734
-0.053709
-0.058804
-0.062342
-0.064676
-0.066125
-0.066956
-0.067379
-0.067550
-0.067583
-0.067557
-0.067522
-0.067507
-0.067522
-0.067557
-0.067583
-0.067550
-0.067379
-0.066956
-0.066125
-0.064676
-0.062342
-0.058804
-0.053709
-0.046734
-0.037671
-0.026553
-0.013754
0.000000
0.030348
0.058668
0.083405
0.103732
0.119541
0.131235
0.139490
0.145049
0.148603
0.150737
0.151911
0.152477
0.152689
0.152727
0.152706
0.152691
0.152706
0.152727
0.152689
0.152477
0.151911
0.150737
0.148603
0.145049
0.139490
0.131235
0.119541
0.103732
0.083405
0.058668
0.030348
0.000000
-0.030348
-0.058668
-0.083405
-0.103732
-0.119541
-0.131235
-0.139490
-0.145049
-0.148603
-0.150737
-0.151911
-0.152477
-0.152689
-0.152727
-0.152706
-0.152691
-0.152706
-0.152727
-0.152689
-0.152477
-0.151911
-0.150737
-0.148603
-0.145049
-0.139490
-0.131235
-0.119541
-0.103732
-0.083405
-0.058668
-0.030348
0.000000
0.044403
0.086035
0.122733
0.153291
0.177463
0.195723
0.208947
0.218145
0.224284
0.228199
0.230564
0.231899
0.232590
0.232907
0.233030
0.233060
0.233030
0.232907
0.232590
0.231899
0.230564
0.228199
0.224284
0.218145
0.208947
0.195723
0.177463
0.153291
0.122733
0.086035
0.044403
0.000000
-0.044403
-0.086035
-0.122733
-0.153291
-0.177463
-0.195723
-0.208947
-0.218145
-0.224284
-0.228199
-0.230564
-0.231899
-0.232590
-0.232907
-0.233030
-0.233060
-0.233030
-0.232907
-0.232590
-0.231899
-0.230564
-0.228199
-0.224284
-0.218145
-0.208947
-0.195723
-0.177463
-0.153291
-0.122733
-0.086035
-0.044403
0.000000
0.054992
0.106863
0.153124
0.192298
0.223957
0.248505
0.266848
0.280098
0.289367
0.295645
0.299758
0.302352
0.303919
0.304807
0.305252
0.305386
0.305252
0.304807
0.303919
0.302352
0.299758
0.295645
0.289367
0.280098
0.266848
0.248505
0.223957
0.192298
0.153124
0.106863
0.054992
0.000000
-0.054992
-0.106863
-0.153124
-0.192298
-0.223957
-0.248505
-0.266848
-0.280098
-0.289367
-0.295645
-0.299758
-0.302352
-0.303919
-0.304807
-0.305252
-0.305386
-0.305252
-0.304807
-0.303919
-0.302352
-0.299758
-0.295645
-0.289367
-0.280098
-0.266848
-0.248505
-0.223957
-0.192298
-0.153124
-0.106863
-0.054992
0.000000
0.061849
0.120579
0.173641
0.219420
0.257307
0.287533
0.310882
0.328415
0.341247
0.350417
0.356815
0.361164
0.364022
0.365793
0.366751
0.367054
0.366751
0.365793
0.364022
0.361164
0.356815
0.350417
0.341247
0.328415
0.310882
0.287533
0.257307
0.219420
0.173641
0.120579
0.061849
0.000000
-0.061849
-0.120579
-0.173641
-0.219420
-0.257307
-0.287533
-0.310882
-0.328415
-0.341247
-0.350417
-0.356815
-0.361164
-0.364022
-0.365793
-0.366751
-0.367054
-0.366751
-0.365793
-0.364022
-0.361164
-0.356815
-0.350417
-0.341247
-0.328415
-0.310882
-0.287533
-0.257307
-0.219420
-0.173641
-0.120579
-0.061849
0.000000
0.065190
0.127513
0.184569
0.234738
0.277271
0.312188
0.340061
0.361777
0.378337
0.390717
0.399789
0.406285
0.410781
0.413705
0.415348
0.415877
0.415348
0.413705
0.410781
0.406285
0.399789
0.390717
0.378337
0.361777
0.340061
0.312188
0.277271
0.234738
0.184569
0.127513
0.065190
0.000000
-0.065190
-0.127513
-0.184569
-0.234738
-0.277271
-0.312188
-0.340061
-0.361777
-0.378337
-0.390717
-0.399789
-0.406285
-0.410781
-0.413705
-0.415348
-0.415877
-0.415348
-0.413705
-0.410781
-0.406285
-0.399789
-0.390717
-0.378337
-0.361777
-0.340061
-0.312188
-0.277271
-0.234738
-0.184569
-0.127513
-0.065190
0.000000
0.065509
0.128543
0.186982
0.239307
0.284702
0.322994
0.354515
0.379915
0.399997
0.415592
0.427473
0.436309
0.442645
0.446893
0.449335
0.450131
0.449335
0.446893
0.442645
0.436309
0.427473
0.415592
0.399997
0.379915
0.354515
0.322994
0.284702
0.239307
0.186982
0.128543
0.065509
0.000000
-0.065509
-0.128543
-0.186982
-0.239307
-0.284702
-0.322994
-0.354515
-0.379915
-0.399997
-0.415592
-0.427473
-0.436309
-0.442645
-0.446893
-0.449335
-0.450131
-0.449335
-0.446893
-0.442645
-0.436309
-0.427473
-0.415592
-0.399997
-0.379915
-0.354515
-0.322994
-0.284702
-0.239307
-0.186982
-0.128543
-0.065509
0.000000
0.063418
0.124790
0.182331
0.234706
0.281108
0.321236
0.355199
0.383402
0.406414
0.424866
0.439371
0.450483
0.458661
0.464264
0.467534
0.468609
0.467534
0.464264
0.458661
0.450483
0.439371
0.424866
0.406414
0.383402
0.355199
0.321236
0.281108
0.234706
0.182331
0.124790
0.063418
0.000000
-0.063418
-0.124790
-0.182331
-0.234706
-0.281108
-0.321236
-0.355199
-0.383402
-0.406414
-0.424866
-0.439371
-0.450483
-0.458661
-0.464264
-0.467534
-0.468609
-0.467534
-0.464264
-0.458661
-0.450483
-0.439371
-0.424866
-0.406414
-0.383402
-0.355199
-0.321236
-0.281108
-0.234706
-0.182331
-0.124790
-0.063418
0.000000
0.059566
0.117451
0.172198
0.222713
0.268297
0.308604
0.343581
0.373405
0.398412
0.419016
0.435640
0.448681
0.458477
0.465299
0.469327
0.470660
0.469327
0.465299
0.458477
0.448681
0.435640
0.419016
0.398412
0.373405
0.343581
0.308604
0.268297
0.222713
0.172198
0.117451
0.059566
0.000000
-0.059566
-0.117451
-0.172198
-0.222713
-0.268297
-0.308604
-0.343581
-0.373405
-0.398412
-0.419016
-0.435640
-0.448681
-0.458477
-0.465299
-0.469327
-0.470660
-0.469327
-0.465299
-0.458477
-0.448681
-0.435640
-0.419016
-0.398412
-0.373405
-0.343581
-0.308604
-0.268297
-0.222713
-0.172198
-0.117451
-0.059566
0.000000
0.054588
0.107707
0.158158
0.205127
0.248140
0.286933
0.321374
0.351449
0.377270
0.399040
0.416994
0.431356
0.442325
0.450064
0.454676
0.456209
0.454676
0.450064
0.442325
0.431356
0.416994
0.399040
0.377270
0.351449
0.321374
0.286933
0.248140
0.205127
0.158158
0.107707
0.054588
0.000000
-0.054588
-0.107707
-0.158158
-0.205127
-0.248140
-0.286933
-0.321374
-0.351449
-0.377270
-0.399040
-0.416994
-0.431356
-0.442325
-0.450064
-0.454676
-0.456209
-0.454676
-0.450064
-0.442325
-0.431356
-0.416994
-0.399040
-0.377270
-0.351449
-0.321374
-0.286933
-0.248140
-0.205127
-0.158158
-0.107707
-0.054588
0.000000
0.048992
0.096531
0.141557
0.183551
0.222381
0.258015
0.290347
0.319220
0.344539
0.366310
0.384597
0.399466
0.410979
0.419188
0.424117
0.425762
0.424117
0.419188
0.410979
0.399466
0.384597
0.366310
0.344539
0.319220
0.290347
0.258015
0.222381
0.183551
0.141557
0.096531
0.048992
0.000000
-0.048992
-0.096531
-0.141557
-0.183551
-0.222381
-0.258015
-0.290347
-0.319220
-0.344539
-0.366310
-0.384597
-0.399466
-0.410979
-0.419188
-0.424117
-0.425762
-0.424117
-0.419188
-0.410979
-0.399466
-0.384597
-0.366310
-0.344539
-0.319220
-0.290347
-0.258015
-0.222381
-0.183551
-0.141557
-0.096531
-0.048992
0.000000
0.042989
0.084394
0.123185
0.159101
0.192408
0.223424
0.252177
0.278432
0.301913
0.322449
0.339962
0.354396
0.365700
0.373829
0.378740
0.380385
0.378740
0.373829
0.365700
0.354396
0.339962
0.322449
0.301913
0.278432
0.252177
0.223424
0.192408
0.159101
0.123185
0.084394
0.042989
0.000000
-0.042989
-0.084394
-0.123185
-0.159101
-0.192408
-0.223424
-0.252177
-0.278432
-0.301913
-0.322449
-0.339962
-0.354396
-0.365700
-0.373829
-0.378740
-0.380385
-0.378740
-0.373829
-0.365700
-0.354396
-0.339962
-0.322449
-0.301913
-0.278432
-0.252177
-0.223424
-0.192408
-0.159101
-0.123185
-0.084394
-0.042989
0.000000
0.036423
0.071135
0.103092
0.132206
0.159082
0.184387
0.208351
0.230733
0.251126
0.269226
0.284855
0.297879
0.308171
0.315625
0.320150
0.321669
0.320150
0.315625
0.308171
0.297879
0.284855
0.269226
0.251126
0.230733
0.208351
0.184387
0.159082
0.132206
0.103092
0.071135
0.036423
0.000000
-0.036423
-0.071135
-0.103092
-0.132206
-0.159082
-0.184387
-0.208351
-0.230733
-0.251126
-0.269226
-0.284855
-0.297879
-0.308171
-0.315625
-0.320150
-0.321669
-0.320150
-0.315625
-0.308171
-0.297879
-0.284855
-0.269226
-0.251126
-0.230733
-0.208351
-0.184387
-0.159082
-0.132206
-0.103092
-0.071135
-0.036423
0.000000
0.028932
0.056203
0.080816
0.102759
0.122791
0.141785
0.160136
0.177654
0.193894
0.208490
0.221218
0.231914
0.240426
0.246625
0.250403
0.251673
0.250403
0.246625
0.240426
0.231914
0.221218
0.208490
0.193894
0.177654
0.160136
0.141785
0.122791
0.102759
0.080816
0.056203
0.028932
0.000000
-0.028932
-0.056203
-0.080816
-0.102759
-0.122791
-0.141785
-0.160136
-0.177654
-0.193894
-0.208490
-0.221218
-0.231914
-0.240426
-0.246625
-0.250403
-0.251673
-0.250403
-0.246625
-0.240426
-0.231914
-0.221218
-0.208490
-0.193894
-0.177654
-0.160136
-0.141785
-0.122791
-0.102759
-0.080816
-0.056203
-0.028932
0.000000
0.020252
0.039173
0.055954
0.070596
0.083776
0.096315
0.108632
0.120615
0.131888
0.142119
0.151105
0.158703
0.164780
0.169223
0.171937
0.172852
0.171937
0.169223
0.164780
0.158703
0.151105
0.142119
0.131888
0.120615
0.108632
0.096315
0.083776
0.070596
0.055954
0.039173
0.020252
0.000000
-0.020252
-0.039173
-0.055954
-0.070596
-0.083776
-0.096315
-0.108632
-0.120615
-0.131888
-0.142119
-0.151105
-0.158703
-0.164780
-0.169223
-0.171937
-0.172852
-0.171937
-0.169223
-0.164780
-0.158703
-0.151105
-0.142119
-0.131888
-0.120615
-0.108632
-0.096315
-0.083776
-0.070596
-0.055954
-0.039173
-0.020252
0.000000
0.010459
0.020179
0.028700
0.036019
0.042531
0.048731
0.054889
0.060960
0.066728
0.071996
0.076644
0.080588
0.083753
0.086071
0.087490
0.087968
0.087490
0.086071
0.083753
0.080588
0.076644
0.071996
0.066728
0.060960
0.054889
0.048731
0.042531
0.036019
0.028700
0.020179
0.010459
0.000000
-0.010459
-0.020179
-0.028700
-0.036019
-0.042531
-0.048731
-0.054889
-0.060960
-0.066728
-0.071996
-0.076644
-0.080588
-0.083753
-0.086071
-0.087490
-0.087968
-0.087490
-0.086071
-0.083752
-0.080588
-0.076644
-0.071996
-0.066728
-0.060960
-0.054889
-0.048731
-0.042531
-0.036019
-0.028700
-0.020179
-0.010459
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
-0.010459
-0.020179
-0.028700
-0.036019
-0.042531
-0.048731
-0.054889
-0.060960
-0.066728
-0.071996
-0.076644
-0.080588
-0.083752
-0.086071
-0.087490
-0.087968
-0.087490
-0.086071
-0.083752
-0.080588
-0.076644
-0.071996
-0.066728
-0.060960
-0.054889
-0.048731
-0.042531
-0.036019
-0.028700
-0.020179
-0.010459
0.000000
0.010459
0.020179
0.028700
0.036019
0.042531
0.048731
0.054889
0.060960
0.066728
0.071996
0.076644
0.080588
0.083752
0.086071
0.087490
0.087968
0.087490
0.086071
0.083752
0.080588
0.076644
0.071996
0.066728
0.060960
0.054889
0.048731
0.042531
0.036019
0.028700
0.020179
0.010459
0.000000
-0.020252
-0.039173
-0.055954
-0.070596
-0.083776
-0.096315
-0.108632
-0.120615
-0.131888
-0.142119
-0.151105
-0.158703
-0.164780
-0.169223
-0.171937
-0.172852
-0.171937
-0.169223
-0.164780
-0.158703
-0.151105
-0.142119
-0.131888
-0.120615
-0.108632
-0.096315
-0.083776
-0.070596
-0.055954
-0.039173
-0.020252
0.000000
0.020252
0.039173
0.055954
0.070596
0.083776
0.096315
0.108632
0.120615
0.131888
0.142119
0.151105
0.158703
0.164780
0.169223
0.171937
0.172852
0.171937
0.169223
0.164780
0.158703
0.151105
0.142119
0.131888
0.120615
0.108632
0.096315
0.083776
0.070596
0.055954
0.039173
0.020252
0.000000
-0.028932
-0.056203
-0.080816
-0.102759
-0.122791
-0.141785
-0.160136
-0.177654
-0.193894
-0.208490
-0.221218
-0.231914
-0.240426
-0.246625
-0.250403
-0.251673
-0.250403
-0.246625
-0.240426
-0.231914
-0.221218
-0.208490
-0.193894
-0.177654
-0.160136
-0.141785
-0.122791
-0.102759
-0.080816
-0.056203
-0.028932
0.000000
0.028932
0.056203
0.080816
0.102759
0.122791
0.141785
0.160136
0.177654
0.193894
0.208490
0.221217
0.231914
0.240426
0.246625
0.250403
0.251673
0.250403
0.246625
0.240426
0.231914
0.221217
0.208490
0.193894
0.177654
0.160136
0.141785
0.122791
0.102759
0.080816
0.056203
0.028932
0.000000
-0.036423
-0.071135
-0.103092
-0.132206
-0.159082
-0.184387
-0.208351
-0.230733
-0.251126
-0.269226
-0.284855
-0.297879
-0.308171
-0.315625
-0.320150
-0.321669
-0.320150
-0.315625
-0.308171
-0.297879
-0.284855
-0.269226
-0.251126
-0.230733
-0.208351
-0.184387
-0.159082
-0.132206
-0.103092
-0.071135
-0.036423
0.000000
0.036423
0.071135
0.103092
0.132206
0.159082
0.184387
0.208351
0.230733
0.251126
0.269226
0.284855
0.297879
0.308171
0.315625
0.320150
0.321669
0.320150
0.315625
0.308171
0.297879
0.284855
0.269226
0.251126
0.230733
0.208351
0.184387
0.159082
0.132206
0.103092
0.071135
0.036423
0.000000
-0.042989
-0.084394
-0.123185
-0.159101
-0.192408
-0.223424
-0.252177
-0.278432
-0.301913
-0.322449
-0.339962
-0.354396
-0.365700
-0.373829
-0.378740
-0.380385
-0.378740
-0.373829
-0.365700
-0.354396
-0.339962
-0.322449
-0.301913
-0.278432
-0.252177
-0.223424
-0.192408
-0.159101
-0.123185
-0.084394
-0.042989
0.000000
0.042989
0.084394
0.123185
0.159101
0.192408
0.223424
0.252177
0.278432
0.301913
0.322449
0.339962
0.354396
0.365700
0.373829
0.378740
0.380385
0.378740
0.373829
0.365700
0.354396
0.339962
0.322449
0.301913
0.278432
0.252177
0.223424
0.192408
0.159101
0.123185
0.084394
0.042989
0.000000
-0.048992
-0.096531
-0.141557
-0.183551
-0.222381
-0.258015
-0.290347
-0.319220
-0.344539
-0.366310
-0.384597
-0.399466
-0.410979
-0.419188
-0.424117
-0.425762
-0.424117
-0.419188
-0.410979
-0.399466
-0.384597
-0.366310
-0.344539
-0.319220
-0.290347
-0.258015
-0.222381
-0.183551
-0.141557
-0.096531
-0.048992
0.000000
0.048992
0.096531
0.141557
0.183551
0.222381
0.258015
0.290347
0.319220
0.344539
0.366310
0.384597
0.399466
0.410979
0.419188
0.424117
0.425762
0.424117
0.419188
0.410979
0.399466
0.384597
0.366310
0.344539
0.319220
0.290347
0.258015
0.222381
0.183551
0.141557
0.096531
0.048992
0.000000
-0.054588
-0.107707
-0.158158
-0.205127
-0.248140
-0.286933
-0.321374
-0.351449
-0.377270
-0.399040
-0.416994
-0.431356
-0.442325
-0.450064
-0.454676
-0.456209
-0.454676
-0.450064
-0.442325
-0.431356
-0.416994
-0.399040
-0.377270
-0.351449
-0.321374
-0.286933
-0.248140
-0.205127
-0.158158
-0.107707
-0.054588
0.000000
0.054588
0.107707
0.158158
0.205127
0.248140
0.286933
0.321374
0.351449
0.377270
0.399040
0.416994
0.431356
0.442325
0.450064
0.454676
0.456209
0.454676
0.450064
0.442325
0.431356
0.416994
0.399040
0.377270
0.351449
0.321374
0.286933
0.248140
0.205127
0.158158
0.107707
0.054588
0.000000
-0.059566
-0.117451
-0.172198
-0.222713
-0.268297
-0.308604
-0.343581
-0.373405
-0.398412
-0.419016
-0.435640
-0.448681
-0.458477
-0.465299
-0.469327
-0.470660
-0.469327
-0.465299
-0.458477
-0.448681
-0.435640
-0.419016
-0.398412
-0.373405
-0.343581
-0.308604
-0.268297
-0.222713
-0.172198
-0.117451
-0.059566
0.000000
0.059566
0.117451
0.172198
0.222713
0.268297
0.308604
0.343581
0.373405
0.398412
0.419016
0.435640
0.448681
0.458477
0.465299
0.469327
0.470660
0.469327
0.465299
0.458477
0.448681
0.435640
0.419016
0.398412
0.373405
0.343581
0.308604
0.268297
0.222713
0.172198
0.117451
0.059566
0.000000
-0.063418
-0.124790
-0.182331
-0.234706
-0.281108
-0.321236
-0.355199
-0.383402
-0.406414
-0.424866
-0.439371
-0.450483
-0.458661
-0.464264
-0.467534
-0.468609
-0.467534
-0.464264
-0.458661
-0.450483
-0.439371
-0.424866
-0.406414
-0.383402
-0.355199
-0.321236
-0.281108
-0.234706
-0.182331
-0.124790
-0.063418
0.000000
0.063418
0.124790
0.182331
0.234706
0.281108
0.321236
0.355199
0.383402
0.406414
0.424866
0.439371
0.450483
0.458661
0.464264
0.467534
0.468609
0.467534
0.464264
0.458661
0.450483
0.439371
0.424866
0.406414
0.383402
0.355199
0.321236
0.281108
0.234706
0.182331
0.124790
0.063418
0.000000
-0.065509
-0.128543
-0.186982
-0.239307
-0.284702
-0.322994
-0.354515
-0.379915
-0.399997
-0.415592
-0.427473
-0.436309
-0.442645
-0.446893
-0.449335
-0.450131
-0.449335
-0.446893
-0.442645
-0.436309
-0.427473
-0.415592
-0.399997
-0.379915
-0.354515
-0.322994
-0.284702
-0.239307
-0.186982
-0.128543
-0.065509
0.000000
0.065509
0.128543
0.186982
0.239307
0.284702
0.322994
0.354515
0.379915
0.399997
0.415592
0.427473
0.436309
0.442645
0.446893
0.449335
0.450131
0.449335
0.446893
0.442645
0.436309
0.427473
0.415592
0.399997
0.379915
0.354515
0.322994
0.284702
0.239307
0.186982
0.128543
0.065509
0.000000
-0.065190
-0.127513
-0.184569
-0.234738
-0.277271
-0.312188
-0.340061
-0.361777
-0.378337
-0.390717
-0.399789
-0.406285
-0.410781
-0.413705
-0.415348
-0.415877
-0.415348
-0.413705
-0.410781
-0.406285
-0.399789
-0.390717
-0.378337
-0.361777
-0.340061
-0.312188
-0.277271
-0.234738
-0.184569
-0.127513
-0.065190
0.000000
0.065190
0.127513
0.184569
0.234738
0.277271
0.312188
0.340061
0.361777
0.378337
0.390717
0.399789
0.406285
0.410781
0.413705
0.415348
0.415877
0.415348
0.413705
0.410781
0.406285
0.399789
0.390717
0.378337
0.361777
0.340061
0.312188
0.277271
0.234738
0.184569
0.127513
0.065190
0.000000
-0.061849
-0.120579
-0.173641
-0.219420
-0.257307
-0.287533
-0.310882
-0.328415
-0.341247
-0.350417
-0.356815
-0.361164
-0.364022
-0.365793
-0.366751
-0.367054
-0.366751
-0.365793
-0.364022
-0.361164
-0.356815
-0.350417
-0.341247
-0.328415
-0.310882
-0.287533
-0.257307
-0.219420
-0.173641
-0.120579
-0.061849
0.000000
0.061849
0.120579
0.173641
0.219420
0.257307
0.287533
0.310882
0.328415
0.341247
0.350417
0.356815
0.361164
0.364022
0.365793
0.366751
0.367054
0.366751
0.365793
0.364022
0.361164
0.356815
0.350417
0.341247
0.328415
0.310882
0.287533
0.257307
0.219420
0.173641
0.120579
0.061849
0.000000
-0.054992
-0.106863
-0.153124
-0.192298
-0.223957
-0.248505
-0.266848
-0.280098
-0.289367
-0.295645
-0.299758
-0.302352
-0.303919
-0.304807
-0.305252
-0.305386
-0.305252
-0.304807
-0.303919
-0.302352
-0.299758
-0.295645
-0.289367
-0.280098
-0.266848
-0.248505
-0.223957
-0.192298
-0.153124
-0.106863
-0.054992
0.000000
0.054992
0.106863
0.153124
0.192298
0.223957
0.248505
0.266848
0.280098
0.289367
0.295645
0.299758
0.302352
0.303919
0.304807
0.305252
0.305386
0.305252
0.304807
0.303919
0.302352
0.299758
0.295645
0.289367
0.280098
0.266848
0.248505
0.223957
0.192298
0.153124
0.106863
0.054992
0.000000
-0.044403
-0.086035
-0.122733
-0.153291
-0.177463
-0.195723
-0.208947
-0.218145
-0.224284
-0.228199
-0.230564
-0.231899
-0.232590
-0.232907
-0.233030
-0.233060
-0.233030
-0.232907
-0.232590
-0.231899
-0.230564
-0.228199
-0.224284
-0.218145
-0.208947
-0.195723
-0.177463
-0.153291
-0.122733
-0.086035
-0.044403
0.000000
0.044403
0.086035
0.122733
0.153291
0.177463
0.195723
0.208947
0.218145
0.224284
0.228199
0.230564
0.231899
0.232590
0.232907
0.233030
0.233060
0.233030
0.232907
0.232590
0.231899
0.230564
0.228199
0.224284
0.218145
0.208947
0.195723
0.177463
0.153291
0.122733
0.086035
0.044403
0.000000
-0.030348
-0.058668
-0.083405
-0.103732
-0.119541
-0.131235
-0.139490
-0.145049
-0.148603
-0.150737
-0.151911
-0.152477
-0.152689
-0.152727
-0.152706
-0.152691
-0.152706
-0.152727
-0.152689
-0.152477
-0.151911
-0.150737
-0.148603
-0.145049
-0.139490
-0.131235
-0.119541
-0.103732
-0.083405
-0.058668
-0.030348
0.000000
0.030348
0.058668
0.083405
0.103732
0.119541
0.131235
0.139490
0.145049
0.148603
0.150737
0.151911
0.152477
0.152689
0.152727
0.152706
0.152691
0.152706
0.152727
0.152689
0.152477
0.151911
0.150737
0.148603
0.145049
0.139490
0.131235
0.119541
0.103732
0.083405
0.058668
0.030348
0.000000
-0.013754
-0.026553
-0.037671
-0.046734
-0.053709
-0.058804
-0.062342
-0.064676
-0.066125
-0.066956
-0.067379
-0.067550
-0.067583
-0.067557
-0.067522
-0.067507
-0.067522
-0.067557
-0.067583
-0.067550
-0.067379
-0.066956
-0.066125
-0.064676
-0.062342
-0.058804
-0.053709
-0.046734
-0.037671
-0.026553
-0.013754
0.000000
0.013754
0.026553
0.037671
0.046734
0.053709
0.058804
0.062342
0.064676
0.066125
0.066956
0.067379
0.067550
0.067583
0.067557
0.067522
0.067507
0.067522
0.067557
0.067583
0.067550
0.067379
0.066956
0.066125
0.064676
0.062342
0.058804
0.053709
0.046734
0.037671
0.026553
0.013754
0.660662
0.650542
0.622277
0.581422
0.535246
0.490918
0.454303
0.429501
0.418873
0.423203
0.441789
0.472371
0.510975
0.551888
0.588108
0.612520
0.619672
0.607495
0.578008
0.536596
0.490286
0.445967
0.409234
0.383945
0.372276
0.374903
0.391115
0.418772
0.454188
0.492123
0.526200
0.549971
0.558513
0.549971
0.526200
0.492123
0.454188
0.418772
0.391115
0.374903
0.372276
0.383945
0.409234
0.445967
0.490286
0.536596
0.578008
0.607495
0.619672
0.612520
0.588108
0.551888
0.510975
0.472371
0.441789
0.423203
0.418873
0.429501
0.454303
0.490918
0.535246
0.581422
0.622277
0.650542
0.680780
0.670920
0.643305
0.603170
0.557435
0.513028
0.475730
0.449691
0.437399
0.439790
0.456292
0.484735
0.521172
0.559855
0.593704
0.615490
0.619672
0.604126
0.570872
0.525312
0.474481
0.425224
0.383029
0.351604
0.332951
0.327606
0.334816
0.352593
0.377695
0.405679
0.431287
0.449303
0.455799
0.449303
0.431287
0.405679
0.377695
0.352593
0.334816
0.327606
0.332951
0.351604
0.383029
0.425224
0.474481
0.525312
0.570872
0.604126
0.619672
0.615490
0.593704
0.559855
0.521172
0.484735
0.456292
0.439790
0.437399
0.449691
0.475730
0.513028
0.557435
0.603170
0.643305
0.670920
0.664693
0.656000
0.631575
0.595858
0.554832
0.514648
0.480631
0.456793
0.445707
0.448510
0.464860
0.492768
0.528387
0.565969
0.598339
0.618129
0.619671
0.600788
0.563525
0.513362
0.457402
0.402488
0.354011
0.315503
0.288746
0.274084
0.270696
0.276768
0.289590
0.305694
0.321180
0.332318
0.336369
0.332318
0.321180
0.305694
0.289590
0.276768
0.270696
0.274084
0.288746
0.315503
0.354011
0.402488
0.457402
0.513362
0.563525
0.600788
0.619671
0.618129
0.598339
0.565969
0.528387
0.492768
0.464860
0.448510
0.445707
0.456793
0.480631
0.514648
0.554832
0.595858
0.631575
0.656000
0.618090
0.611178
0.591686
0.563005
0.529826
0.497176
0.469641
0.450917
0.443590
0.449001
0.467079
0.496073
0.532275
0.569949
0.601811
0.620326
0.619671
0.597612
0.556258
0.501232
0.439768
0.378767
0.323564
0.277527
0.242223
0.217803
0.203389
0.197360
0.197578
0.201580
0.206824
0.211043
0.212642
0.211043
0.206824
0.201580
0.197578
0.197360
0.203389
0.217803
0.242223
0.277527
0.323564
0.378767
0.439768
0.501232
0.556258
0.597612
0.619671
0.620326
0.601811
0.569949
0.532275
0.496073
0.467079
0.449001
0.443590
0.450917
0.469641
0.497176
0.529826
0.563005
0.591686
0.611178
0.549603
0.544740
0.530976
0.510612
0.486965
0.463797
0.444811
0.433258
0.431649
0.441485
0.462955
0.494545
0.532688
0.571644
0.603996
0.622003
0.619671
0.594715
0.549339
0.489368
0.422244
0.354996
0.292966
0.239413
0.195735
0.161926
0.137079
0.119778
0.108424
0.101458
0.097528
0.095600
0.095030
0.095600
0.097528
0.101458
0.108424
0.119778
0.137079
0.161926
0.195735
0.239413
0.292966
0.354996
0.422244
0.489368
0.549339
0.594715
0.619671
0.622002
0.603996
0.571644
0.532688
0.494545
0.462955
0.441485
0.431649
0.433258
0.444811
0.463797
0.486965
0.510612
0.530976
0.544740
0.468298
0.465455
0.457384
0.445412
0.431596
0.418502
0.408937
0.405655
0.411012
0.426602
0.452808
0.488309
0.529633
0.570998
0.604811
0.623098
0.619670
0.592196
0.543010
0.478191
0.405456
0.332043
0.263384
0.202712
0.151326
0.109127
0.075198
0.048313
0.027312
0.011355
0.000003
-0.006852
-0.009152
-0.006852
0.000003
0.011355
0.027312
0.048313
0.075198
0.109127
0.151326
0.202712
0.263384
0.332043
0.405456
0.478191
0.543010
0.592196
0.619670
0.623098
0.604811
0.570998
0.529633
0.488309
0.452808
0.426602
0.411012
0.405655
0.408937
0.418502
0.431596
0.445412
0.457384
0.465455
0.382250
0.381187
0.378166
0.373747
0.368967
0.365395
0.365066
0.370255
0.383130
0.405289
0.437215
0.477688
0.523260
0.568047
0.604234
0.623574
0.619670
0.590146
0.537491
0.468081
0.389972
0.310688
0.235838
0.168723
0.110631
0.061431
0.020221
-0.014096
-0.042373
-0.064973
-0.081726
-0.092128
-0.095667
-0.092128
-0.081726
-0.064973
-0.042373
-0.014096
0.020221
0.061431
0.110631
0.168723
0.235838
0.310688
0.389972
0.468081
0.537491
0.590146
0.619670
0.623574
0.604234
0.568047
0.523260
0.477688
0.437215
0.405289
0.383130
0.370255
0.365066
0.365395
0.368967
0.373747
0.378166
0.381187
0.298011
0.298349
0.299336
0.301003
0.303682
0.308238
0.316134
0.329268
0.349605
0.378670
0.416935
0.463170
0.513849
0.562918
0.602289
0.623413
0.619669
0.588634
0.532969
0.459375
0.376292
0.291599
0.211165
0.138457
0.074835
0.020199
-0.026320
-0.065744
-0.098780
-0.125555
-0.145607
-0.158137
-0.162413
-0.158137
-0.145607
-0.125555
-0.098780
-0.065744
-0.026320
0.020199
0.074835
0.138457
0.211165
0.291599
0.376292
0.459375
0.532969
0.588634
0.619669
0.623413
0.602289
0.562918
0.513849
0.463170
0.416935
0.378670
0.349605
0.329268
0.316134
0.308238
0.303682
0.301003
0.299336
0.298349
0.220827
0.222074
0.225706
0.231519
0.239516
0.250213
0.264752
0.284776
0.312058
0.347974
0.392870
0.445374
0.501789
0.555815
0.599055
0.622625
0.619668
0.587715
0.529596
0.452351
0.364835
0.275327
0.190029
0.112646
0.044702
-0.013796
-0.063648
-0.105835
-0.141055
-0.169451
-0.190605
-0.203768
-0.208248
-0.203768
-0.190605
-0.169451
-0.141055
-0.105835
-0.063648
-0.013796
0.044702
0.112646
0.190029
0.275327
0.364835
0.452351
0.529596
0.587715
0.619668
0.622625
0.599055
0.555815
0.501789
0.445374
0.392870
0.347974
0.312058
0.284776
0.264752
0.250213
0.239516
0.231519
0.225706
0.222074
0.155233
0.156764
0.161315
0.168838
0.179501
0.193891
0.213107
0.238638
0.272045
0.314466
0.365999
0.425019
0.487558
0.547017
0.594651
0.621237
0.619667
0.587419
0.527482
0.447229
0.355936
0.262309
0.172922
0.091785
0.020670
-0.040210
-0.091502
-0.134134
-0.168896
-0.196210
-0.216078
-0.228222
-0.232315
-0.228222
-0.216078
-0.196210
-0.168896
-0.134134
-0.091502
-0.040210
0.020670
0.091785
0.172922
0.262309
0.355936
0.447229
0.527482
0.587419
0.619667
0.621237
0.594651
0.547017
0.487558
0.425019
0.365999
0.314466
0.272045
0.238638
0.213107
0.193891
0.179501
0.168838
0.161315
0.156764
0.105036
0.106097
0.109487
0.115815
0.126019
0.141289
0.162969
0.192454
0.231008
0.279397
0.337349
0.402886
0.471699
0.536851
0.589241
0.619298
0.619667
0.587755
0.526692
0.444160
0.349843
0.252867
0.160195
0.076187
0.002947
-0.058983
-0.109964
-0.150793
-0.182425
-0.205827
-0.221863
-0.231203
-0.234270
-0.231203
-0.221863
-0.205827
-0.182425
-0.150793
-0.109964
-0.058983
0.002947
0.076187
0.160195
0.252867
0.349843
0.444160
0.526692
0.587755
0.619667
0.619298
0.589241
0.536851
0.471699
0.402886
0.337349
0.279397
0.231008
0.192454
0.162969
0.141289
0.126019
0.115815
0.109487
0.106097
0.072035
0.071859
0.071969
0.074103
0.080606
0.093837
0.115714
0.147583
0.190262
0.243977
0.307953
0.379788
0.454799
0.525692
0.583018
0.616877
0.619666
0.588711
0.527247
0.443232
0.346717
0.247221
0.152087
0.066043
-0.008401
-0.070236
-0.119375
-0.156364
-0.182375
-0.199191
-0.208983
-0.213846
-0.215285
-0.213846
-0.208983
-0.199191
-0.182375
-0.156364
-0.119375
-0.070236
-0.008401
0.066043
0.152087
0.247221
0.346717
0.443232
0.527247
0.588711
0.619666
0.616877
0.583018
0.525692
0.454799
0.379788
0.307953
0.243977
0.190262
0.147583
0.115714
0.093837
0.080606
0.074103
0.071969
0.071859
0.054290
0.052336
0.047620
0.043263
0.043449
0.052185
0.072294
0.105146
0.150995
0.209346
0.278821
0.356547
0.437464
0.513941
0.576206
0.614059
0.619666
0.590251
0.529126
0.444466
0.346636
0.245500
0.148741
0.061454
-0.013393
-0.074225
-0.120342
-0.151928
-0.170414
-0.178645
-0.180458
-0.179683
-0.179091
-0.179683
-0.180458
-0.178645
-0.170414
-0.151928
-0.120342
-0.074225
-0.013393
0.061454
0.148741
0.245500
0.346636
0.444466
0.529126
0.590251
0.619666
0.614059
0.576206
0.513941
0.437464
0.356547
0.278821
0.209346
0.150995
0.105146
0.072294
0.052185
0.043449
0.043263
0.047620
0.052336
0.045789
0.041944
0.031999
0.020361
0.013085
0.016034
0.033179
0.066032
0.114259
0.176566
0.250910
0.333955
0.420295
0.502007
0.569044
0.610944
0.619665
0.592324
0.532260
0.447812
0.349592
0.247736
0.150215
0.062458
-0.012117
-0.071313
-0.113739
-0.139152
-0.149274
-0.148162
-0.141463
-0.134780
-0.132083
-0.134780
-0.141463
-0.148162
-0.149274
-0.139152
-0.113739
-0.071313
-0.012117
0.062458
0.150215
0.247736
0.349592
0.447812
0.532260
0.592324
0.619665
0.610944
0.569044
0.502007
0.420295
0.333955
0.250910
0.176566
0.114259
0.066032
0.033179
0.016034
0.013085
0.020361
0.031999
0.041944
0.038346
0.032956
0.018650
0.000734
-0.013240
-0.015737
-0.001618
0.030889
0.080969
0.146592
0.225103
0.312756
0.403873
0.490300
0.561779
0.607641
0.619665
0.594856
0.536542
0.453161
0.355495
0.253874
0.156484
0.069020
-0.004710
-0.061948
-0.100644
-0.120143
-0.122453
-0.112791
-0.098466
-0.086593
-0.082068
-0.086593
-0.098466
-0.112791
-0.122453
-0.120143
-0.100644
-0.061948
-0.004710
0.069020
0.156484
0.253874
0.355495
0.453161
0.536542
0.594856
0.619665
0.607641
0.561779
0.490300
0.403873
0.312756
0.225103
0.146592
0.080969
0.030889
-0.001618
-0.015737
-0.013240
0.000734
0.018650
0.032956
0.024571
0.018285
0.001396
-0.020365
-0.038574
-0.044576
-0.032346
0.000171
0.051883
0.120251
0.202173
0.293621
0.388735
0.479216
0.554662
0.604264
0.619665
0.597759
0.541826
0.460340
0.364171
0.263758
0.167418
0.081019
0.008624
-0.046615
-0.082168
-0.097058
-0.093493
-0.077538
-0.057699
-0.042130
-0.036317
-0.042130
-0.057699
-0.077538
-0.093493
-0.097058
-0.082168
-0.046615
0.008624
0.081019
0.167418
0.263758
0.364171
0.460340
0.541826
0.597759
0.619665
0.604264
0.554662
0.479216
0.388735
0.293621
0.202173
0.120251
0.051883
0.000171
-0.032346
-0.044576
-0.038574
-0.020365
0.001396
0.018285
0.000000
-0.006422
-0.023734
-0.046172
-0.065126
-0.071600
-0.059227
-0.025776
0.027610
0.098219
0.182772
0.277130
0.375363
0.469119
0.547936
0.600932
0.619665
0.600932
0.547936
0.469119
0.375363
0.277130
0.182772
0.098219
0.027610
-0.025776
-0.059227
-0.071600
-0.065126
-0.046172
-0.023734
-0.006422
0.000000
-0.006422
-0.023734
-0.046172
-0.065126
-0.071600
-0.059227
-0.025776
0.027610
0.098219
0.182772
0.277130
0.375363
0.469119
0.547936
0.600932
0.619665
0.600932
0.547936
0.469119
0.375363
0.277130
0.182772
0.098219
0.027610
-0.025776
-0.059227
-0.071600
-0.065126
-0.046172
-0.023734
-0.006422
-0.036317
-0.042130
-0.057699
-0.077538
-0.093493
-0.097058
-0.082168
-0.046615
0.008624
0.081019
0.167418
0.263758
0.364171
0.460340
0.541826
0.597759
0.619665
0.604264
0.554662
0.479216
0.388735
0.293621
0.202173
0.120251
0.051883
0.000171
-0.032346
-0.044576
-0.038574
-0.020365
0.001396
0.018285
0.024571
0.018285
0.001396
-0.020365
-0.038574
-0.044576
-0.032346
0.000171
0.051883
0.120251
0.202173
0.293621
0.388735
0.479216
0.554662
0.604264
0.619665
0.597759
0.541826
0.460340
0.364171
0.263758
0.167418
0.081019
0.008624
-0.046615
-0.082168
-0.097058
-0.093493
-0.077538
-0.057699
-0.042130
-0.082068
-0.086593
-0.098466
-0.112791
-0.122453
-0.120143
-0.100644
-0.061948
-0.004710
0.069020
0.156484
0.253874
0.355495
0.453161
0.536542
0.594856
0.619665
0.607641
0.561779
0.490300
0.403873
0.312756
0.225103
0.146592
0.080969
0.030889
-0.001618
-0.015737
-0.013240
0.000734
0.018650
0.032956
0.038346
0.032956
0.018650
0.000734
-0.013240
-0.015737
-0.001618
0.030889
0.080969
0.146592
0.225103
0.312756
0.403873
0.490300
0.561779
0.607641
0.619665
0.594856
0.536542
0.453161
0.355495
0.253874
0.156484
0.069020
-0.004710
-0.061948
-0.100644
-0.120143
-0.122453
-0.112791
-0.098466
-0.086593
-0.132083
-0.134780
-0.141463
-0.148162
-0.149274
-0.139152
-0.113739
-0.071313
-0.012117
0.062458
0.150215
0.247736
0.349592
0.447812
0.532260
0.592324
0.619665
0.610944
0.569044
0.502007
0.420295
0.333955
0.250910
0.176566
0.114259
0.066032
0.033179
0.016034
0.013085
0.020361
0.031999
0.041944
0.045789
0.041944
0.031999
0.020361
0.013085
0.016034
0.033179
0.066032
0.114259
0.176566
0.250910
0.333955
0.420295
0.502007
0.569044
0.610944
0.619665
0.592324
0.532260
0.447812
0.349592
0.247736
0.150215
0.062458
-0.012117
-0.071313
-0.113739
-0.139152
-0.149274
-0.148162
-0.141463
-0.134780
-0.179091
-0.179683
-0.180458
-0.178645
-0.170414
-0.151928
-0.120342
-0.074225
-0.013393
0.061454
0.148741
0.245500
0.346636
0.444466
0.529126
0.590251
0.619666
0.614059
0.576206
0.513941
0.437464
0.356547
0.278821
0.209346
0.150995
0.105146
0.072294
0.052185
0.043449
0.043263
0.047620
0.052336
0.054290
0.052336
0.047620
0.043263
0.043449
0.052185
0.072294
0.105146
0.150995
0.209346
0.278821
0.356547
0.437464
0.513941
0.576206
0.614059
0.619666
0.590251
0.529126
0.444466
0.346636
0.245500
0.148741
0.061454
-0.013393
-0.074225
-0.120342
-0.151928
-0.170414
-0.178645
-0.180458
-0.179683
-0.215285
-0.213846
-0.208983
-0.199191
-0.182375
-0.156364
-0.119375
-0.070236
-0.008401
0.066043
0.152087
0.247221
0.346717
0.443232
0.527247
0.588711
0.619666
0.616877
0.583018
0.525692
0.454799
0.379788
0.307953
0.243977
0.190262
0.147583
0.115714
0.093837
0.080606
0.074103
0.071969
0.071859
0.072035
0.071859
0.071969
0.074103
0.080606
0.093837
0.115714
0.147583
0.190262
0.243977
0.307953
0.379788
0.454799
0.525692
0.583018
0.616877
0.619666
0.588711
0.527247
0.443232
0.346717
0.247221
0.152087
0.066043
-0.008401
-0.070236
-0.119375
-0.156364
-0.182375
-0.199191
-0.208983
-0.213846
-0.234270
-0.231203
-0.221863
-0.205827
-0.182425
-0.150793
-0.109964
-0.058983
0.002947
0.076187
0.160195
0.252867
0.349843
0.444160
0.526692
0.587755
0.619667
0.619298
0.589241
0.536851
0.471699
0.402886
0.337349
0.279397
0.231008
0.192454
0.162969
0.141289
0.126019
0.115815
0.109487
0.106097
0.105036
0.106097
0.109487
0.115815
0.126019
0.141289
0.162969
0.192454
0.231008
0.279397
0.337349
0.402886
0.471699
0.536851
0.589241
0.619298
0.619667
0.587755
0.526692
0.444160
0.349843
0.252867
0.160195
0.076187
0.002947
-0.058983
-0.109964
-0.150793
-0.182425
-0.205827
-0.221863
-0.231203
-0.232315
-0.228222
-0.216078
-0.196210
-0.168896
-0.134134
-0.091502
-0.040210
0.020670
0.091785
0.172922
0.262309
0.355936
0.447229
0.527482
0.587419
0.619667
0.621237
0.594651
0.547017
0.487558
0.425019
0.365999
0.314466
0.272045
0.238638
0.213107
0.193891
0.179501
0.168838
0.161315
0.156764
0.155233
0.156764
0.161315
0.168838
0.179501
0.193891
0.213107
0.238638
0.272045
0.314466
0.365999
0.425019
0.487558
0.547017
0.594651
0.621237
0.619667
0.587419
0.527482
0.447229
0.355936
0.262309
0.172922
0.091785
0.020670
-0.040210
-0.091502
-0.134134
-0.168896
-0.196210
-0.216078
-0.228222
-0.208248
-0.203768
-0.190605
-0.169451
-0.141055
-0.105835
-0.063648
-0.013796
0.044702
0.112646
0.190029
0.275327
0.364835
0.452351
0.529596
0.587715
0.619668
0.622625
0.599055
0.555815
0.501789
0.445374
0.392870
0.347974
0.312058
0.284776
0.264752
0.250213
0.239516
0.231519
0.225706
0.222074
0.220827
0.222074
0.225706
0.231519
0.239516
0.250213
0.264752
0.284776
0.312058
0.347974
0.392870
0.445374
0.501789
0.555815
0.599055
0.622625
0.619668
0.587715
0.529596
0.452351
0.364835
0.275327
0.190029
0.112646
0.044702
-0.013796
-0.063648
-0.105835
-0.141055
-0.169451
-0.190605
-0.203768
-0.162413
-0.158137
-0.145607
-0.125555
-0.098780
-0.065744
-0.026320
0.020199
0.074835
0.138457
0.211165
0.291599
0.376292
0.459375
0.532969
0.588634
0.619669
0.623413
0.602289
0.562918
0.513849
0.463170
0.416935
0.378670
0.349605
0.329268
0.316134
0.308238
0.303682
0.301003
0.299336
0.298349
0.298011
0.298349
0.299336
0.301003
0.303682
0.308238
0.316134
0.329268
0.349605
0.378670
0.416935
0.463170
0.513849
0.562918
0.602289
0.623413
0.619669
0.588634
0.532969
0.459375
0.376292
0.291599
0.211165
0.138457
0.074835
0.020199
-0.026320
-0.065744
-0.098780
-0.125555
-0.145607
-0.158137
-0.095667
-0.092128
-0.081726
-0.064973
-0.042373
-0.014096
0.020221
0.061431
0.110631
0.168723
0.235838
0.310688
0.389972
0.468081
0.537491
0.590146
0.619670
0.623574
0.604234
0.568047
0.523260
0.477688
0.437215
0.405289
0.383130
0.370255
0.365066
0.365395
0.368967
0.373747
0.378166
0.381187
0.382250
0.381187
0.378166
0.373747
0.368967
0.365395
0.365066
0.370255
0.383130
0.405289
0.437215
0.477688
0.523260
0.568047
0.604234
0.623574
0.619670
0.590146
0.537491
0.468081
0.389972
0.310688
0.235838
0.168723
0.110631
0.061431
0.020221
-0.014096
-0.042373
-0.064973
-0.081726
-0.092128
-0.009152
-0.006852
0.000003
0.011355
0.027312
0.048313
0.075198
0.109127
0.151326
0.202712
0.263384
0.332043
0.405456
0.478191
0.543010
0.592196
0.619670
0.623098
0.604811
0.570998
0.529633
0.488309
0.452808
0.426602
0.411012
0.405655
0.408937
0.418502
0.431596
0.445412
0.457384
0.465455
0.468298
0.465455
0.457384
0.445412
0.431596
0.418502
0.408937
0.405655
0.411012
0.426602
0.452808
0.488309
0.529633
0.570998
0.604811
0.623098
0.619670
0.592196
0.543010
0.478191
0.405456
0.332043
0.263384
0.202712
0.151326
0.109127
0.075198
0.048313
0.027312
0.011355
0.000003
-0.006852
0.095030
0.095600
0.097528
0.101458
0.108424
0.119778
0.137079
0.161926
0.195735
0.239413
0.292966
0.354996
0.422244
0.489368
0.549339
0.594715
0.619671
0.622003
0.603996
0.571644
0.532688
0.494545
0.462955
0.441485
0.431649
0.433258
0.444811
0.463797
0.486965
0.510612
0.530976
0.544740
0.549603
0.544740
0.530976
0.510612
0.486965
0.463797
0.444811
0.433258
0.431649
0.441485
0.462955
0.494545
0.532688
0.571644
0.603996
0.622003
0.619671
0.594715
0.549339
0.489368
0.422244
0.354996
0.292966
0.239413
0.195735
0.161926
0.137079
0.119778
0.108424
0.101458
0.097528
0.095600
0.212642
0.211043
0.206824
0.201580
0.197578
0.197360
0.203389
0.217803
0.242223
0.277527
0.323564
0.378767
0.439768
0.501232
0.556258
0.597612
0.619671
0.620326
0.601811
0.569949
0.532275
0.496073
0.467079
0.449001
0.443590
0.450917
0.469641
0.497176
0.529826
0.563005
0.591686
0.611178
0.618090
0.611178
0.591686
0.563005
0.529826
0.497176
0.469641
0.450917
0.443590
0.449001
0.467079
0.496073
0.532275
0.569949
0.601811
0.620326
0.619671
0.597612
0.556258
0.501232
0.439768
0.378767
0.323564
0.277527
0.242223
0.217803
0.203389
0.197360
0.197578
0.201580
0.206824
0.211043
0.336369
0.332318
0.321180
0.305694
0.289590
0.276768
0.270696
0.274084
0.288746
0.315503
0.354011
0.402488
0.457402
0.513362
0.563525
0.600788
0.619671
0.618129
0.598339
0.565969
0.528387
0.492768
0.464860
0.448510
0.445707
0.456793
0.480631
0.514648
0.554832
0.595858
0.631575
0.656000
0.664693
0.656000
0.631575
0.595858
0.554832
0.514648
0.480631
0.456793
0.445707
0.448510
0.464860
0.492768
0.528387
0.565969
0.598339
0.618129
0.619671
0.600788
0.563525
0.513362
0.457402
0.402488
0.354011
0.315503
0.288746
0.274084
0.270696
0.276768
0.289590
0.305694
0.321180
0.332318
0.455799
0.449303
0.431287
0.405679
0.377695
0.352593
0.334816
0.327606
0.332951
0.351604
0.383029
0.425224
0.474481
0.525312
0.570872
0.604126
0.619672
0.615490
0.593704
0.559855
0.521172
0.484735
0.456292
0.439790
0.437399
0.449691
0.475730
0.513028
0.557435
0.603170
0.643305
0.670920
0.680780
0.670920
0.643305
0.603170
0.557435
0.513028
0.475730
0.449691
0.437399
0.439790
0.456292
0.484735
0.521172
0.559855
0.593704
0.615490
0.619672
0.604126
0.570872
0.525312
0.474481
0.425224
0.383029
0.351604
0.332951
0.327606
0.334816
0.352593
0.377695
0.405679
0.431287
0.449303
0.558513
0.549971
0.526200
0.492123
0.454188
0.418772
0.391115
0.374903
0.372276
0.383945
0.409234
0.445967
0.490286
0.536596
0.578008
0.607495
0.619672
0.612520
0.588108
0.551888
0.510975
0.472371
0.441789
0.423203
0.418873
0.429501
0.454303
0.490918
0.535246
0.581422
0.622277
0.650542
0.660662
0.650542
0.622277
0.581422
0.535246
0.490918
0.454303
0.429501
0.418873
0.423203
0.441789
0.472371
0.510975
0.551888
0.588108
0.612520
0.619672
0.607495
0.578008
0.536596
0.490286
0.445967
0.409234
0.383945
0.372276
0.374903
0.391115
0.418772
0.454188
0.492123
0.526200
0.549971
0.000000
0.051027
0.093570
0.121301
0.131236
0.123689
0.101425
0.068670
0.030325
-0.008464
-0.042560
-0.067065
-0.077753
-0.071817
-0.048840
-0.011625
0.033754
0.079114
0.116276
0.139171
0.144985
0.134091
0.109204
0.074398
0.034348
-0.006101
-0.042163
-0.069330
-0.083746
-0.082888
-0.066421
-0.036940
0.000000
0.036940
0.066421
0.082888
0.083746
0.069330
0.042163
0.006101
-0.034348
-0.074398
-0.109204
-0.134091
-0.144985
-0.139171
-0.116276
-0.079114
-0.033754
0.011625
0.048840
0.071817
0.077753
0.067065
0.042560
0.008464
-0.030325
-0.068670
-0.101425
-0.123689
-0.131236
-0.121301
-0.093570
-0.051027
0.000000
0.054752
0.101252
0.133255
0.147678
0.144596
0.126516
0.097451
0.062192
0.025864
-0.006335
-0.029390
-0.038932
-0.032011
-0.008103
0.030043
0.076347
0.122588
0.160558
0.184184
0.190692
0.180505
0.156365
0.122297
0.082825
0.042503
0.005682
-0.023686
-0.042353
-0.048289
-0.041333
-0.023708
0.000000
0.023708
0.041333
0.048289
0.042353
0.023686
-0.005682
-0.042503
-0.082825
-0.122297
-0.156365
-0.180505
-0.190692
-0.184184
-0.160558
-0.122588
-0.076347
-0.030043
0.008103
0.032011
0.038932
0.029390
0.006335
-0.025864
-0.062192
-0.097451
-0.126516
-0.144596
-0.147678
-0.133255
-0.101252
-0.054752
0.000000
0.054285
0.101170
0.134929
0.152507
0.153623
0.140245
0.115857
0.084861
0.052164
0.022920
0.002228
-0.005373
0.003260
0.028807
0.068596
0.116532
0.164322
0.203687
0.228545
0.236183
0.227124
0.204194
0.171418
0.133170
0.093680
0.056769
0.025696
0.002944
-0.010082
-0.013447
-0.008944
0.000000
0.008944
0.013447
0.010082
-0.002944
-0.025696
-0.056769
-0.093680
-0.133170
-0.171418
-0.204194
-0.227124
-0.236183
-0.228545
-0.203687
-0.164322
-0.116532
-0.068596
-0.028807
-0.003260
0.005373
-0.002228
-0.022920
-0.052164
-0.084861
-0.115857
-0.140245
-0.153623
-0.152507
-0.134929
-0.101170
-0.054285
0.000000
0.050476
0.094805
0.128071
0.147386
0.152079
0.143420
0.124159
0.098102
0.069789
0.044232
0.026587
0.021569
0.032542
0.060373
0.102469
0.152695
0.202636
0.243895
0.270353
0.279363
0.271588
0.249981
0.218608
0.181736
0.143270
0.106494
0.073946
0.047330
0.027419
0.013945
0.005563
0.000000
-0.005563
-0.013945
-0.027419
-0.047330
-0.073946
-0.106494
-0.143270
-0.181736
-0.218608
-0.249981
-0.271588
-0.279363
-0.270353
-0.243895
-0.202636
-0.152695
-0.102469
-0.060373
-0.032542
-0.021569
-0.026587
-0.044232
-0.069789
-0.098102
-0.124159
-0.143420
-0.152079
-0.147386
-0.128071
-0.094805
-0.050476
0.000000
0.044643
0.084515
0.115640
0.135392
0.142753
0.138278
0.123918
0.102798
0.079013
0.057386
0.043100
0.041045
0.054815
0.085456
0.130436
0.183529
0.236139
0.279690
0.307982
0.318421
0.311816
0.291288
0.260997
0.225153
0.187409
0.150583
0.116578
0.086419
0.060344
0.037929
0.018239
0.000000
-0.018239
-0.037929
-0.060344
-0.086419
-0.116578
-0.150583
-0.187409
-0.225153
-0.260997
-0.291288
-0.311816
-0.318421
-0.307982
-0.279690
-0.236139
-0.183529
-0.130436
-0.085456
-0.054815
-0.041045
-0.043100
-0.057386
-0.079013
-0.102798
-0.123918
-0.138278
-0.142753
-0.135392
-0.115640
-0.084515
-0.044643
0.000000
0.038240
0.072967
0.101080
0.120250
0.129200
0.127870
0.117488
0.100554
0.080746
0.062704
0.051635
0.052593
0.069380
0.103192
0.151504
0.207941
0.263643
0.309781
0.340019
0.351778
0.346004
0.326008
0.296099
0.260518
0.222784
0.185409
0.149845
0.116622
0.085588
0.056216
0.027873
0.000000
-0.027873
-0.056216
-0.085588
-0.116622
-0.149845
-0.185409
-0.222784
-0.260518
-0.296099
-0.326008
-0.346004
-0.351778
-0.340019
-0.309781
-0.263643
-0.207941
-0.151504
-0.103192
-0.069380
-0.052593
-0.051635
-0.062704
-0.080746
-0.100554
-0.117488
-0.127870
-0.129200
-0.120250
-0.101080
-0.072967
-0.038240
0.000000
0.032679
0.062773
0.087840
0.105793
0.115192
0.115551
0.107591
0.093375
0.076298
0.060897
0.052428
0.056091
0.075852
0.112997
0.164940
0.225068
0.284178
0.333107
0.365305
0.378155
0.372716
0.352490
0.321986
0.285587
0.246849
0.208200
0.170904
0.135245
0.100859
0.067138
0.033585
0.000000
-0.033585
-0.067138
-0.100859
-0.135245
-0.170904
-0.208200
-0.246849
-0.285587
-0.321986
-0.352490
-0.372716
-0.378155
-0.365305
-0.333107
-0.284178
-0.225068
-0.164940
-0.112997
-0.075852
-0.056091
-0.052428
-0.060897
-0.076298
-0.093375
-0.107591
-0.115551
-0.115192
-0.105793
-0.087840
-0.062773
-0.032679
0.000000
0.029253
0.056339
0.079111
0.095595
0.104287
0.104544
0.096914
0.083329
0.067139
0.052910
0.045995
0.051717
0.074148
0.114582
0.170280
0.234307
0.297028
0.348862
0.382971
0.396626
0.390948
0.369623
0.337397
0.298901
0.257923
0.217085
0.177786
0.140378
0.104493
0.069463
0.034721
0.000000
-0.034721
-0.069463
-0.104493
-0.140378
-0.177786
-0.217085
-0.257923
-0.298901
-0.337397
-0.369623
-0.390948
-0.396626
-0.382971
-0.348862
-0.297028
-0.234307
-0.170280
-0.114582
-0.074148
-0.051717
-0.045995
-0.052910
-0.067139
-0.083329
-0.096914
-0.104544
-0.104287
-0.095595
-0.079111
-0.056339
-0.029253
0.000000
0.029126
0.055809
0.077698
0.092744
0.099522
0.097587
0.087760
0.072254
0.054663
0.039754
0.033027
0.039901
0.064469
0.107945
0.167348
0.235333
0.301753
0.356533
0.392466
0.406638
0.400170
0.376886
0.341781
0.299821
0.255215
0.211077
0.169329
0.130775
0.095312
0.062269
0.030774
0.000000
-0.030774
-0.062269
-0.095312
-0.130775
-0.169329
-0.211077
-0.255215
-0.299821
-0.341781
-0.376886
-0.400170
-0.406638
-0.392466
-0.356533
-0.301753
-0.235333
-0.167348
-0.107945
-0.064469
-0.039901
-0.033027
-0.039754
-0.054663
-0.072254
-0.087760
-0.097587
-0.099522
-0.092744
-0.077698
-0.055809
-0.029126
0.000000
0.033228
0.062873
0.085761
0.099551
0.103084
0.096596
0.081739
0.061486
0.039989
0.022370
0.014305
0.021260
0.047271
0.093373
0.156258
0.228107
0.298198
0.355898
0.393566
0.408026
0.400317
0.374341
0.335308
0.288554
0.238862
0.190142
0.145271
0.105973
0.072769
0.045072
0.021461
0.000000
-0.021461
-0.045072
-0.072769
-0.105973
-0.145271
-0.190142
-0.238862
-0.288554
-0.335308
-0.374341
-0.400317
-0.408026
-0.393566
-0.355898
-0.298198
-0.228107
-0.156258
-0.093373
-0.047271
-0.021260
-0.014305
-0.022370
-0.039989
-0.061486
-0.081739
-0.096596
-0.103084
-0.099551
-0.085761
-0.062873
-0.033228
0.000000
0.041922
0.078206
0.104176
0.116939
0.115823
0.102298
0.079498
0.051669
0.023818
0.001521
-0.009381
-0.003439
0.023232
0.071413
0.137412
0.212883
0.286500
0.347036
0.386362
0.400977
0.391761
0.362598
0.318836
0.266155
0.210009
0.155380
0.106558
0.066717
0.037407
0.018238
0.006970
0.000000
-0.006970
-0.018238
-0.037407
-0.066717
-0.106558
-0.155380
-0.210009
-0.266155
-0.318836
-0.362598
-0.391761
-0.400977
-0.386362
-0.347036
-0.286500
-0.212883
-0.137412
-0.071413
-0.023232
0.003439
0.009381
-0.001521
-0.023818
-0.051669
-0.079498
-0.102298
-0.115823
-0.116939
-0.104176
-0.078206
-0.041922
0.000000
0.054519
0.100640
0.131591
0.143613
0.136625
0.113833
0.080494
0.042633
0.006358
-0.022260
-0.037273
-0.033335
-0.006780
0.042860
0.111477
0.190194
0.267080
0.330311
0.371246
0.386013
0.375254
0.342741
0.293844
0.234509
0.170883
0.109244
0.055726
0.015479
-0.008545
-0.016505
-0.011740
0.000000
0.011740
0.016505
0.008545
-0.015479
-0.055726
-0.109244
-0.170883
-0.234509
-0.293844
-0.342741
-0.375254
-0.386013
-0.371246
-0.330311
-0.267080
-0.190194
-0.111477
-0.042860
0.006780
0.033335
0.037273
0.022260
-0.006358
-0.042633
-0.080494
-0.113833
-0.136625
-0.143613
-0.131591
-0.100640
-0.054519
0.000000
0.069046
0.126747
0.163904
0.175527
0.162004
0.128517
0.082908
0.033385
-0.012658
-0.048668
-0.068667
-0.067490
-0.041743
0.008714
0.079364
0.160836
0.240631
0.306355
0.348873
0.363918
0.351847
0.316225
0.262325
0.196243
0.124775
0.055625
-0.002895
-0.043267
-0.060914
-0.055856
-0.032830
0.000000
0.032830
0.055856
0.060914
0.043267
0.002895
-0.055625
-0.124775
-0.196243
-0.262325
-0.316225
-0.351847
-0.363918
-0.348873
-0.306355
-0.240631
-0.160836
-0.079364
-0.008714
0.041743
0.067490
0.068667
0.048668
0.012658
-0.033385
-0.082908
-0.128517
-0.162004
-0.175527
-0.163904
-0.126747
-0.069046
0.000000
0.082660
0.151466
0.194871
0.206356
0.186417
0.142069
0.083841
0.022283
-0.033853
-0.077554
-0.102887
-0.104913
-0.080509
-0.029848
0.042201
0.125838
0.208081
0.276039
0.320123
0.335693
0.322795
0.284737
0.226603
0.154512
0.075812
-0.000381
-0.063463
-0.103402
-0.114010
-0.095376
-0.053856
0.000000
0.053856
0.095376
0.114010
0.103402
0.063463
0.000381
-0.075812
-0.154512
-0.226603
-0.284737
-0.322795
-0.335693
-0.320123
-0.276039
-0.208081
-0.125838
-0.042201
0.029848
0.080509
0.104913
0.102887
0.077554
0.033853
-0.022283
-0.083841
-0.142069
-0.186417
-0.206356
-0.194871
-0.151466
-0.082660
0.000000
0.092571
0.169650
0.217827
0.229026
0.203445
0.149445
0.079860
0.007377
-0.057990
-0.108825
-0.139255
-0.144554
-0.121836
-0.071511
0.001282
0.086427
0.170572
0.240436
0.286059
0.302479
0.289461
0.250046
0.189092
0.112658
0.028478
-0.053115
-0.119434
-0.158158
-0.161718
-0.130465
-0.072361
0.000000
0.072361
0.130465
0.161718
0.158158
0.119434
0.053115
-0.028478
-0.112658
-0.189092
-0.250046
-0.289461
-0.302479
-0.286059
-0.240436
-0.170572
-0.086427
-0.001282
0.071511
0.121836
0.144554
0.139255
0.108825
0.057990
-0.007377
-0.079860
-0.149445
-0.203445
-0.229026
-0.217827
-0.169650
-0.092571
0.000000
0.096880
0.177563
0.227554
0.237595
0.207408
0.146040
0.067814
-0.013081
-0.085697
-0.142293
-0.177026
-0.185315
-0.164412
-0.114867
-0.041967
0.043985
0.129415
0.200787
0.247881
0.265507
0.253213
0.213833
0.152026
0.073751
-0.013058
-0.097267
-0.164707
-0.201379
-0.198721
-0.157337
-0.086420
0.000000
0.086420
0.157337
0.198721
0.201379
0.164707
0.097267
0.013058
-0.073751
-0.152026
-0.213833
-0.253213
-0.265507
-0.247881
-0.200787
-0.129415
-0.043985
0.041967
0.114867
0.164412
0.185315
0.177026
0.142293
0.085697
0.013081
-0.067814
-0.146040
-0.207408
-0.237595
-0.227554
-0.177563
-0.096880
0.000000
0.094806
0.173466
0.221281
0.228576
0.194742
0.128861
0.045661
-0.040139
-0.117184
-0.177543
-0.215348
-0.226035
-0.206882
-0.158450
-0.086045
0.000000
0.086045
0.158450
0.206882
0.226035
0.215348
0.177543
0.117184
0.040139
-0.045661
-0.128861
-0.194742
-0.228576
-0.221281
-0.173466
-0.094806
0.000000
0.094806
0.173466
0.221281
0.228576
0.194742
0.128861
0.045661
-0.040139
-0.117184
-0.177543
-0.215348
-0.226035
-0.206882
-0.158450
-0.086045
0.000000
0.086045
0.158450
0.206882
0.226035
0.215348
0.177543
0.117184
0.040139
-0.045661
-0.128861
-0.194742
-0.228576
-0.221281
-0.173466
-0.094806
0.000000
0.086420
0.157337
0.198721
0.201379
0.164707
0.097267
0.013058
-0.073751
-0.152026
-0.213833
-0.253213
-0.265507
-0.247881
-0.200787
-0.129415
-0.043985
0.041967
0.114867
0.164412
0.185315
0.177026
0.142293
0.085697
0.013081
-0.067814
-0.146040
-0.207408
-0.237595
-0.227554
-0.177563
-0.096880
0.000000
0.096880
0.177563
0.227554
0.237595
0.207408
0.146040
0.067814
-0.013081
-0.085697
-0.142293
-0.177026
-0.185315
-0.164412
-0.114867
-0.041967
0.043985
0.129415
0.200787
0.247881
0.265507
0.253213
0.213833
0.152026
0.073751
-0.013058
-0.097267
-0.164707
-0.201379
-0.198721
-0.157337
-0.086420
0.000000
0.072361
0.130465
0.161718
0.158158
0.119434
0.053115
-0.028478
-0.112658
-0.189092
-0.250046
-0.289461
-0.302479
-0.286059
-0.240436
-0.170572
-0.086427
-0.001282
0.071511
0.121836
0.144554
0.139255
0.108825
0.057990
-0.007377
-0.079860
-0.149445
-0.203445
-0.229026
-0.217827
-0.169650
-0.092571
0.000000
0.092571
0.169650
0.217827
0.229026
0.203445
0.149445
0.079860
0.007377
-0.057990
-0.108825
-0.139255
-0.144554
-0.121836
-0.071511
0.001282
0.086427
0.170572
0.240436
0.286059
0.302479
0.289461
0.250046
0.189092
0.112658
0.028478
-0.053115
-0.119434
-0.158158
-0.161718
-0.130465
-0.072361
0.000000
0.053856
0.095376
0.114010
0.103402
0.063463
0.000381
-0.075812
-0.154512
-0.226603
-0.284737
-0.322795
-0.335693
-0.320123
-0.276039
-0.208081
-0.125838
-0.042201
0.029848
0.080509
0.104913
0.102887
0.077554
0.033853
-0.022283
-0.083841
-0.142069
-0.186417
-0.206356
-0.194871
-0.151466
-0.082660
0.000000
0.082660
0.151466
0.194871
0.206356
0.186417
0.142069
0.083841
0.022283
-0.033853
-0.077554
-0.102887
-0.104913
-0.080509
-0.029848
0.042201
0.125838
0.208081
0.276039
0.320123
0.335693
0.322795
0.284737
0.226603
0.154512
0.075812
-0.000381
-0.063463
-0.103402
-0.114010
-0.095376
-0.053856
0.000000
0.032830
0.055856
0.060914
0.043267
0.002895
-0.055625
-0.124775
-0.196243
-0.262325
-0.316225
-0.351847
-0.363918
-0.348873
-0.306355
-0.240631
-0.160836
-0.079364
-0.008714
0.041743
0.067490
0.068667
0.048668
0.012658
-0.033385
-0.082908
-0.128517
-0.162004
-0.175527
-0.163904
-0.126747
-0.069046
0.000000
0.069046
0.126747
0.163904
0.175527
0.162004
0.128517
0.082908
0.033385
-0.012658
-0.048668
-0.068667
-0.067490
-0.041743
0.008714
0.079364
0.160836
0.240631
0.306355
0.348873
0.363918
0.351847
0.316225
0.262325
0.196243
0.124775
0.055625
-0.002895
-0.043267
-0.060914
-0.055856
-0.032830
0.000000
0.011740
0.016505
0.008545
-0.015479
-0.055726
-0.109244
-0.170883
-0.234509
-0.293844
-0.342741
-0.375254
-0.386013
-0.371246
-0.330311
-0.267080
-0.190194
-0.111477
-0.042860
0.006780
0.033335
0.037273
0.022260
-0.006358
-0.042633
-0.080494
-0.113833
-0.136625
-0.143613
-0.131591
-0.100640
-0.054519
0.000000
0.054519
0.100640
0.131591
0.143613
0.136625
0.113833
0.080494
0.042633
0.006358
-0.022260
-0.037273
-0.033335
-0.006780
0.042860
0.111477
0.190194
0.267080
0.330311
0.371246
0.386013
0.375254
0.342741
0.293844
0.234509
0.170883
0.109244
0.055726
0.015479
-0.008545
-0.016505
-0.011740
0.000000
-0.006970
-0.018238
-0.037407
-0.066717
-0.106558
-0.155380
-0.210009
-0.266155
-0.318836
-0.362598
-0.391761
-0.400977
-0.386362
-0.347036
-0.286500
-0.212883
-0.137412
-0.071413
-0.023232
0.003439
0.009381
-0.001521
-0.023818
-0.051669
-0.079498
-0.102298
-0.115823
-0.116939
-0.104176
-0.078206
-0.041922
0.000000
0.041922
0.078206
0.104176
0.116939
0.115823
0.102298
0.079498
0.051669
0.023818
0.001521
-0.009381
-0.003439
0.023232
0.071413
0.137412
0.212883
0.286500
0.347036
0.386362
0.400977
0.391761
0.362598
0.318836
0.266155
0.210009
0.155380
0.106558
0.066717
0.037407
0.018238
0.006970
0.000000
-0.021461
-0.045072
-0.072769
-0.105973
-0.145271
-0.190142
-0.238862
-0.288554
-0.335308
-0.374341
-0.400317
-0.408026
-0.393566
-0.355898
-0.298198
-0.228107
-0.156258
-0.093373
-0.047271
-0.021260
-0.014305
-0.022370
-0.039989
-0.061486
-0.081739
-0.096596
-0.103084
-0.099551
-0.085761
-0.062873
-0.033228
0.000000
0.033228
0.062873
0.085761
0.099551
0.103084
0.096596
0.081739
0.061486
0.039989
0.022370
0.014305
0.021260
0.047271
0.093373
0.156258
0.228107
0.298198
0.355898
0.393566
0.408026
0.400317
0.374341
0.335308
0.288554
0.238862
0.190142
0.145271
0.105973
0.072769
0.045072
0.021461
0.000000
-0.030774
-0.062269
-0.095312
-0.130775
-0.169329
-0.211077
-0.255215
-0.299821
-0.341781
-0.376886
-0.400170
-0.406638
-0.392466
-0.356533
-0.301753
-0.235333
-0.167348
-0.107945
-0.064469
-0.039901
-0.033027
-0.039754
-0.054663
-0.072254
-0.087760
-0.097587
-0.099522
-0.092744
-0.077698
-0.055809
-0.029126
0.000000
0.029126
0.055809
0.077698
0.092744
0.099522
0.097587
0.087760
0.072254
0.054663
0.039754
0.033027
0.039901
0.064469
0.107945
0.167348
0.235333
0.301753
0.356533
0.392466
0.406638
0.400170
0.376886
0.341781
0.299821
0.255215
0.211077
0.169329
0.130775
0.095312
0.062269
0.030774
0.000000
-0.034721
-0.069463
-0.104493
-0.140378
-0.177786
-0.217085
-0.257923
-0.298901
-0.337397
-0.369623
-0.390948
-0.396626
-0.382971
-0.348862
-0.297028
-0.234307
-0.170280
-0.114582
-0.074148
-0.051717
-0.045995
-0.052910
-0.067139
-0.083330
-0.096914
-0.104544
-0.104287
-0.095595
-0.079111
-0.056339
-0.029253
0.000000
0.029253
0.056339
0.079111
0.095595
0.104287
0.104544
0.096914
0.083330
0.067139
0.052910
0.045995
0.051717
0.074148
0.114582
0.170280
0.234307
0.297028
0.348862
0.382971
0.396626
0.390948
0.369623
0.337397
0.298901
0.257923
0.217085
0.177786
0.140378
0.104493
0.069463
0.034721
0.000000
-0.033585
-0.067138
-0.100859
-0.135245
-0.170904
-0.208200
-0.246849
-0.285587
-0.321986
-0.352490
-0.372716
-0.378155
-0.365305
-0.333107
-0.284178
-0.225068
-0.164940
-0.112997
-0.075852
-0.056091
-0.052428
-0.060897
-0.076298
-0.093375
-0.107591
-0.115551
-0.115192
-0.105793
-0.087840
-0.062773
-0.032679
0.000000
0.032679
0.062773
0.087840
0.105793
0.115192
0.115551
0.107591
0.093375
0.076298
0.060897
0.052428
0.056091
0.075852
0.112997
0.164940
0.225068
0.284178
0.333107
0.365305
0.378155
0.372716
0.352490
0.321986
0.285587
0.246849
0.208200
0.170904
0.135245
0.100859
0.067138
0.033585
0.000000
-0.027873
-0.056216
-0.085588
-0.116622
-0.149845
-0.185409
-0.222784
-0.260518
-0.296099
-0.326008
-0.346004
-0.351778
-0.340019
-0.309781
-0.263643
-0.207941
-0.151504
-0.103192
-0.069380
-0.052593
-0.051635
-0.062704
-0.080746
-0.100554
-0.117488
-0.127870
-0.129200
-0.120250
-0.101080
-0.072967
-0.038240
0.000000
0.038240
0.072967
0.101080
0.120250
0.129200
0.127870
0.117488
0.100554
0.080746
0.062704
0.051635
0.052593
0.069380
0.103192
0.151504
0.207941
0.263643
0.309781
0.340019
0.351778
0.346004
0.326008
0.296099
0.260518
0.222784
0.185409
0.149845
0.116622
0.085588
0.056216
0.027873
0.000000
-0.018239
-0.037929
-0.060344
-0.086419
-0.116578
-0.150583
-0.187409
-0.225153
-0.260997
-0.291288
-0.311816
-0.318421
-0.307982
-0.279690
-0.236139
-0.183529
-0.130436
-0.085456
-0.054815
-0.041045
-0.043100
-0.057386
-0.079013
-0.102798
-0.123918
-0.138278
-0.142753
-0.135392
-0.115640
-0.084515
-0.044643
0.000000
0.044643
0.084515
0.115640
0.135392
0.142753
0.138278
0.123918
0.102798
0.079013
0.057386
0.043100
0.041045
0.054815
0.085456
0.130436
0.183529
0.236139
0.279690
0.307982
0.318421
0.311816
0.291288
0.260997
0.225153
0.187409
0.150583
0.116578
0.086419
0.060344
0.037929
0.018239
0.000000
-0.005563
-0.013945
-0.027419
-0.047330
-0.073946
-0.106494
-0.143270
-0.181736
-0.218608
-0.249981
-0.271588
-0.279363
-0.270353
-0.243895
-0.202636
-0.152695
-0.102469
-0.060373
-0.032542
-0.021569
-0.026587
-0.044232
-0.069789
-0.098102
-0.124159
-0.143420
-0.152079
-0.147386
-0.128071
-0.094805
-0.050476
0.000000
0.050476
0.094805
0.128071
0.147386
0.152079
0.143420
0.124159
0.098102
0.069789
0.044232
0.026587
0.021569
0.032542
0.060373
0.102469
0.152695
0.202636
0.243895
0.270353
0.279363
0.271588
0.249981
0.218608
0.181736
0.143270
0.106494
0.073946
0.047330
0.027419
0.013945
0.005563
0.000000
0.008944
0.013447
0.010082
-0.002944
-0.025696
-0.056769
-0.093680
-0.133170
-0.171418
-0.204194
-0.227124
-0.236183
-0.228545
-0.203687
-0.164322
-0.116532
-0.068596
-0.028807
-0.003260
0.005373
-0.002228
-0.022920
-0.052164
-0.084861
-0.115857
-0.140245
-0.153623
-0.152507
-0.134929
-0.101170
-0.054285
0.000000
0.054285
0.101170
0.134929
0.152507
0.153623
0.140245
0.115857
0.084861
0.052164
0.022920
0.002228
-0.005373
0.003260
0.028807
0.068596
0.116532
0.164322
0.203687
0.228545
0.236183
0.227124
0.204194
0.171418
0.133170
0.093680
0.056769
0.025696
0.002944
-0.010082
-0.013447
-0.008944
0.000000
0.023708
0.041333
0.048289
0.042353
0.023686
-0.005682
-0.042503
-0.082825
-0.122297
-0.156365
-0.180505
-0.190692
-0.184184
-0.160558
-0.122588
-0.076347
-0.030043
0.008103
0.032011
0.038932
0.029390
0.006335
-0.025864
-0.062192
-0.097451
-0.126516
-0.144596
-0.147678
-0.133255
-0.101252
-0.054752
0.000000
0.054752
0.101252
0.133255
0.147678
0.144596
0.126516
0.097451
0.062192
0.025864
-0.006335
-0.029390
-0.038932
-0.032011
-0.008103
0.030043
0.076347
0.122588
0.160558
0.184184
0.190692
0.180505
0.156365
0.122297
0.082825
0.042503
0.005682
-0.023686
-0.042353
-0.048289
-0.041333
-0.023708
0.000000
0.036940
0.066421
0.082888
0.083746
0.069330
0.042163
0.006101
-0.034348
-0.074398
-0.109204
-0.134091
-0.144985
-0.139171
-0.116276
-0.079114
-0.033754
0.011625
0.048840
0.071817
0.077753
0.067065
0.042560
0.008464
-0.030325
-0.068670
-0.101425
-0.123689
-0.131236
-0.121301
-0.093570
-0.051027
0.000000
0.051027
0.093570
0.121301
0.131236
0.123689
0.101425
0.068670
0.030325
-0.008464
-0.042560
-0.067065
-0.077753
-0.071817
-0.048840
-0.011625
0.033754
0.079114
0.116276
0.139171
0.144985
0.134091
0.109204
0.074398
0.034348
-0.006101
-0.042163
-0.069330
-0.083746
-0.082888
-0.066421
-0.036940
0.069064
0.068038
0.065114
0.060695
0.055305
0.049452
0.043539
0.037839
0.032505
0.027595
0.023113
0.019025
0.015276
0.011806
0.008549
0.005444
0.002427
-0.000563
-0.003587
-0.006707
-0.009982
-0.013473
-0.017238
-0.021327
-0.025772
-0.030573
-0.035679
-0.040958
-0.046170
-0.050960
-0.054883
-0.057476
-0.058386
-0.057476
-0.054883
-0.050960
-0.046170
-0.040958
-0.035679
-0.030573
-0.025772
-0.021327
-0.017238
-0.013473
-0.009982
-0.006707
-0.003587
-0.000563
0.002427
0.005444
0.008549
0.011806
0.015276
0.019025
0.023113
0.027595
0.032505
0.037839
0.043539
0.049452
0.055305
0.060695
0.065114
0.068038
0.164569
0.162297
0.155806
0.145961
0.133891
0.120708
0.107308
0.094311
0.082078
0.070768
0.060405
0.050927
0.042232
0.034193
0.026678
0.019555
0.012695
0.005972
-0.000738
-0.007555
-0.014599
-0.021985
-0.029823
-0.038200
-0.047174
-0.056734
-0.066772
-0.077027
-0.087047
-0.096175
-0.103595
-0.108476
-0.110183
-0.108476
-0.103595
-0.096175
-0.087047
-0.077027
-0.066772
-0.056734
-0.047174
-0.038200
-0.029823
-0.021985
-0.014599
-0.007555
-0.000738
0.005972
0.012695
0.019555
0.026678
0.034193
0.042232
0.050927
0.060405
0.070768
0.082078
0.094311
0.107308
0.120708
0.133891
0.145961
0.155806
0.162297
0.255315
0.252169
0.243148
0.229369
0.212314
0.193473
0.174089
0.155051
0.136911
0.119946
0.104236
0.089744
0.076357
0.063930
0.052302
0.041309
0.030789
0.020588
0.010555
0.000544
-0.009582
-0.019954
-0.030687
-0.041871
-0.053545
-0.065679
-0.078121
-0.090556
-0.102469
-0.113138
-0.121691
-0.127264
-0.129203
-0.127264
-0.121691
-0.113138
-0.102469
-0.090556
-0.078121
-0.065679
-0.053545
-0.041871
-0.030687
-0.019954
-0.009582
0.000544
0.010555
0.020588
0.030789
0.041309
0.052302
0.063930
0.076357
0.089744
0.104236
0.119946
0.136911
0.155051
0.174089
0.193473
0.212314
0.229369
0.243148
0.252169
0.330015
0.326570
0.316640
0.301313
0.282069
0.260439
0.237758
0.215036
0.192951
0.171899
0.152058
0.133469
0.116076
0.099773
0.084434
0.069917
0.056080
0.042787
0.029911
0.017330
0.004935
-0.007365
-0.019643
-0.031941
-0.044254
-0.056514
-0.068564
-0.080130
-0.090810
-0.100071
-0.107308
-0.111939
-0.113536
-0.111939
-0.107308
-0.100071
-0.090810
-0.080130
-0.068564
-0.056514
-0.044254
-0.031941
-0.019643
-0.007365
0.004935
0.017330
0.029911
0.042787
0.056080
0.069917
0.084434
0.099773
0.116076
0.133469
0.152058
0.171899
0.192951
0.215036
0.237758
0.260439
0.282069
0.301313
0.316640
0.326570
0.381718
0.378608
0.369571
0.355404
0.337221
0.316235
0.293573
0.270165
0.246713
0.223701
0.201432
0.180074
0.159698
0.140310
0.121881
0.104357
0.087680
0.071785
0.056618
0.042137
0.028316
0.015151
0.002663
-0.009101
-0.020067
-0.030136
-0.039194
-0.047113
-0.053772
-0.059063
-0.062899
-0.065223
-0.066002
-0.065223
-0.062899
-0.059063
-0.053772
-0.047113
-0.039194
-0.030136
-0.020067
-0.009101
0.002663
0.015151
0.028316
0.042137
0.056618
0.071785
0.087680
0.104357
0.121881
0.140310
0.159698
0.180074
0.201432
0.223701
0.246713
0.270165
0.293573
0.316235
0.337221
0.355404
0.369571
0.378608
0.407553
0.405371
0.398927
0.388510
0.374568
0.357670
0.338442
0.317518
0.295495
0.272894
0.250146
0.227589
0.205478
0.183996
0.163275
0.143411
0.124481
0.106550
0.089687
0.073977
0.059522
0.046452
0.034922
0.025102
0.017153
0.011193
0.007249
0.005204
0.004757
0.005416
0.006564
0.007571
0.007965
0.007571
0.006564
0.005416
0.004757
0.005204
0.007249
0.011193
0.017153
0.025102
0.034922
0.046452
0.059522
0.073977
0.089687
0.106550
0.124481
0.143411
0.163275
0.183996
0.205478
0.227589
0.250146
0.272894
0.295495
0.317518
0.338442
0.357670
0.374568
0.388510
0.398927
0.405371
0.407871
0.407130
0.404749
0.400342
0.393444
0.383705
0.371005
0.355492
0.337533
0.317634
0.296348
0.274211
0.251699
0.229223
0.207125
0.185695
0.165192
0.145850
0.127902
0.111592
0.097187
0.084984
0.075308
0.068472
0.064746
0.064269
0.066957
0.072395
0.079759
0.087831
0.095142
0.100246
0.102080
0.100246
0.095142
0.087831
0.079759
0.072395
0.066957
0.064269
0.064746
0.068472
0.075308
0.084984
0.097187
0.111592
0.127902
0.145850
0.165192
0.185695
0.207125
0.229223
0.251699
0.274211
0.296348
0.317634
0.337533
0.355492
0.371005
0.383705
0.393444
0.400342
0.404749
0.407130
0.385315
0.386444
0.389367
0.392849
0.395294
0.395201
0.391518
0.383772
0.372034
0.356758
0.338623
0.318377
0.296744
0.274383
0.251871
0.229719
0.208386
0.188298
0.169869
0.153522
0.139709
0.128914
0.121644
0.118390
0.119554
0.125335
0.135558
0.149503
0.165774
0.182324
0.196698
0.206507
0.209993
0.206507
0.196698
0.182324
0.165774
0.149503
0.135558
0.125335
0.119554
0.118390
0.121644
0.128914
0.139709
0.153522
0.169869
0.188298
0.208386
0.229719
0.251871
0.274383
0.296744
0.318377
0.338623
0.356758
0.372034
0.383772
0.391518
0.395201
0.395294
0.392849
0.389367
0.386444
0.344520
0.347861
0.357050
0.369852
0.383321
0.394619
0.401621
0.403187
0.399084
0.389749
0.375998
0.358806
0.339147
0.317926
0.295948
0.273937
0.252548
0.232394
0.214071
0.198178
0.185347
0.176247
0.171582
0.172037
0.178200
0.190388
0.208410
0.231279
0.257019
0.282674
0.304693
0.319612
0.324895
0.319612
0.304693
0.282674
0.257019
0.231279
0.208410
0.190388
0.178200
0.172037
0.171582
0.176247
0.185347
0.198178
0.214071
0.232394
0.252548
0.273937
0.295948
0.317926
0.339147
0.358806
0.375998
0.389749
0.399084
0.403187
0.401621
0.394619
0.383321
0.369852
0.357050
0.347861
0.292972
0.298665
0.314523
0.337247
0.362441
0.385807
0.404084
0.415467
0.419491
0.416637
0.407907
0.394503
0.377634
0.358411
0.337834
0.316799
0.296128
0.276590
0.258932
0.243908
0.232304
0.224958
0.222754
0.226596
0.237298
0.255381
0.280726
0.312160
0.347141
0.381784
0.411385
0.431379
0.438448
0.431379
0.411385
0.381784
0.347141
0.312160
0.280726
0.255381
0.237298
0.226596
0.222754
0.224958
0.232304
0.243908
0.258932
0.276590
0.296128
0.316799
0.337834
0.358411
0.377634
0.394503
0.407907
0.416637
0.419491
0.415467
0.404084
0.385807
0.362441
0.337247
0.314523
0.298665
0.242159
0.249941
0.271764
0.303465
0.339385
0.373860
0.402528
0.422961
0.434532
0.437837
0.434099
0.424733
0.411126
0.394541
0.376099
0.356810
0.337598
0.319336
0.302875
0.289072
0.278826
0.273097
0.272927
0.279422
0.293650
0.316394
0.347690
0.386256
0.429050
0.471317
0.507312
0.531549
0.540101
0.531549
0.507312
0.471317
0.429050
0.386256
0.347690
0.316394
0.293650
0.279422
0.272927
0.273097
0.278826
0.289072
0.302875
0.319336
0.337598
0.356810
0.376099
0.394541
0.411126
0.424733
0.434099
0.437837
0.434532
0.422961
0.402528
0.373860
0.339385
0.303465
0.271764
0.249941
0.206758
0.215808
0.241362
0.278949
0.322252
0.364686
0.401013
0.428262
0.445667
0.453950
0.454524
0.448960
0.438744
0.425191
0.409457
0.392577
0.375503
0.359139
0.344372
0.332100
0.323266
0.318894
0.320118
0.328201
0.344435
0.369864
0.404716
0.447672
0.495308
0.542211
0.581948
0.608560
0.617917
0.608560
0.581948
0.542211
0.495308
0.447672
0.404716
0.369864
0.344435
0.328201
0.320118
0.318894
0.323266
0.332100
0.344372
0.359139
0.375503
0.392577
0.409457
0.425191
0.438744
0.448960
0.454524
0.453950
0.445667
0.428262
0.401013
0.364686
0.322252
0.278949
0.241362
0.215808
0.200467
0.209511
0.235264
0.273719
0.318835
0.363910
0.403314
0.433718
0.454210
0.465545
0.469210
0.466808
0.459795
0.449428
0.436794
0.422860
0.408515
0.394613
0.382003
0.371544
0.364149
0.360819
0.362695
0.371092
0.387426
0.412919
0.447970
0.491294
0.539305
0.586338
0.625867
0.652119
0.661302
0.652119
0.625867
0.586338
0.539305
0.491294
0.447970
0.412919
0.387426
0.371092
0.362695
0.360819
0.364149
0.371544
0.382003
0.394613
0.408515
0.422860
0.436794
0.449428
0.459795
0.466808
0.469210
0.465545
0.454210
0.433718
0.403314
0.363910
0.318835
0.273719
0.235264
0.209511
0.230362
0.238041
0.260151
0.293782
0.334100
0.375244
0.411936
0.440861
0.460997
0.472975
0.478158
0.477992
0.473758
0.466525
0.457207
0.446608
0.435474
0.424528
0.414495
0.406124
0.400209
0.397636
0.399436
0.406835
0.421199
0.443772
0.475047
0.513880
0.556891
0.598774
0.633631
0.656544
0.664506
0.656544
0.633631
0.598774
0.556891
0.513880
0.475047
0.443772
0.421199
0.406835
0.399436
0.397636
0.400209
0.406124
0.414495
0.424528
0.435474
0.446608
0.457207
0.466525
0.473758
0.477992
0.478158
0.472975
0.460997
0.440861
0.411936
0.375244
0.334100
0.293782
0.260151
0.238041
0.293769
0.299070
0.314538
0.338588
0.368150
0.399052
0.427218
0.449898
0.466107
0.476224
0.481257
0.482294
0.480274
0.475968
0.470021
0.463001
0.455436
0.447846
0.440766
0.434755
0.430414
0.428416
0.429563
0.434820
0.445298
0.462056
0.485583
0.515038
0.547748
0.579498
0.605723
0.622812
0.628714
0.622812
0.605723
0.579498
0.547748
0.515038
0.485583
0.462056
0.445298
0.434820
0.429563
0.428416
0.430414
0.434755
0.440766
0.447846
0.455436
0.463001
0.470021
0.475968
0.480274
0.482294
0.481257
0.476224
0.466107
0.449898
0.427218
0.399052
0.368150
0.338588
0.314538
0.299070
0.379837
0.382274
0.389519
0.401135
0.415918
0.431913
0.446975
0.459493
0.468765
0.474866
0.478273
0.479540
0.479143
0.477462
0.474813
0.471473
0.467701
0.463763
0.459950
0.456573
0.453973
0.452533
0.452712
0.455069
0.460260
0.468950
0.481525
0.497630
0.515803
0.533621
0.548413
0.558066
0.561400
0.558066
0.548413
0.533621
0.515803
0.497630
0.481525
0.468950
0.460260
0.455069
0.452712
0.452533
0.453973
0.456573
0.459950
0.463763
0.467701
0.471473
0.474813
0.477462
0.479143
0.479540
0.478273
0.474866
0.468765
0.459493
0.446975
0.431913
0.415918
0.401135
0.389519
0.382274
0.473959
0.473452
0.472090
0.470294
0.468589
0.467398
0.466890
0.466980
0.467458
0.468128
0.468873
0.469623
0.470329
0.470942
0.471422
0.471730
0.471837
0.471730
0.471422
0.470942
0.470329
0.469623
0.468873
0.468128
0.467458
0.466980
0.466890
0.467398
0.468589
0.470294
0.472090
0.473452
0.473959
0.473452
0.472090
0.470294
0.468589
0.467398
0.466890
0.466980
0.467458
0.468128
0.468873
0.469623
0.470329
0.470942
0.471422
0.471730
0.471837
0.471730
0.471422
0.470942
0.470329
0.469623
0.468873
0.468128
0.467458
0.466980
0.466890
0.467398
0.468589
0.470294
0.472090
0.473452
0.561400
0.558066
0.548413
0.533621
0.515803
0.497630
0.481525
0.468950
0.460260
0.455069
0.452712
0.452533
0.453973
0.456573
0.459950
0.463763
0.467701
0.471473
0.474813
0.477462
0.479143
0.479540
0.478273
0.474866
0.468765
0.459493
0.446975
0.431913
0.415918
0.401135
0.389519
0.382274
0.379837
0.382274
0.389519
0.401135
0.415918
0.431913
0.446975
0.459493
0.468765
0.474866
0.478273
0.479540
0.479143
0.477462
0.474813
0.471473
0.467701
0.463763
0.459950
0.456573
0.453973
0.452533
0.452712
0.455069
0.460260
0.468950
0.481525
0.497630
0.515803
0.533621
0.548413
0.558066
0.628714
0.622812
0.605723
0.579498
0.547748
0.515038
0.485583
0.462056
0.445298
0.434820
0.429563
0.428416
0.430414
0.434755
0.440766
0.447846
0.455436
0.463001
0.470021
0.475968
0.480274
0.482294
0.481257
0.476224
0.466107
0.449898
0.427218
0.399052
0.368150
0.338588
0.314538
0.299070
0.293769
0.299070
0.314538
0.338588
0.368150
0.399052
0.427218
0.449898
0.466107
0.476224
0.481257
0.482294
0.480274
0.475968
0.470021
0.463001
0.455436
0.447846
0.440766
0.434755
0.430414
0.428416
0.429563
0.434820
0.445298
0.462056
0.485583
0.515038
0.547748
0.579498
0.605723
0.622812
0.664506
0.656544
0.633631
0.598774
0.556891
0.513880
0.475047
0.443772
0.421199
0.406835
0.399436
0.397636
0.400209
0.406124
0.414495
0.424528
0.435474
0.446608
0.457207
0.466525
0.473758
0.477992
0.478158
0.472975
0.460997
0.440861
0.411936
0.375244
0.334100
0.293782
0.260151
0.238041
0.230362
0.238041
0.260151
0.293782
0.334100
0.375244
0.411936
0.440861
0.460997
0.472975
0.478158
0.477992
0.473758
0.466525
0.457207
0.446608
0.435474
0.424528
0.414495
0.406124
0.400209
0.397636
0.399436
0.406835
0.421199
0.443772
0.475047
0.513880
0.556891
0.598774
0.633631
0.656544
0.661302
0.652119
0.625867
0.586338
0.539305
0.491294
0.447970
0.412919
0.387426
0.371092
0.362695
0.360819
0.364149
0.371544
0.382003
0.394613
0.408515
0.422860
0.436794
0.449428
0.459795
0.466808
0.469210
0.465545
0.454210
0.433718
0.403314
0.363910
0.318835
0.273719
0.235264
0.209511
0.200467
0.209511
0.235264
0.273719
0.318835
0.363910
0.403314
0.433718
0.454210
0.465545
0.469210
0.466808
0.459795
0.449428
0.436794
0.422860
0.408515
0.394613
0.382003
0.371544
0.364149
0.360819
0.362695
0.371092
0.387426
0.412919
0.447970
0.491294
0.539305
0.586338
0.625867
0.652119
0.617917
0.608560
0.581948
0.542211
0.495308
0.447672
0.404716
0.369864
0.344435
0.328201
0.320118
0.318894
0.323266
0.332100
0.344372
0.359139
0.375503
0.392577
0.409457
0.425191
0.438744
0.448960
0.454524
0.453950
0.445667
0.428262
0.401013
0.364686
0.322252
0.278949
0.241362
0.215808
0.206758
0.215808
0.241362
0.278949
0.322252
0.364686
0.401013
0.428262
0.445667
0.453950
0.454524
0.448960
0.438744
0.425191
0.409457
0.392577
0.375503
0.359139
0.344372
0.332100
0.323266
0.318894
0.320118
0.328201
0.344435
0.369864
0.404716
0.447672
0.495308
0.542211
0.581948
0.608560
0.540101
0.531549
0.507312
0.471317
0.429050
0.386256
0.347690
0.316394
0.293650
0.279422
0.272927
0.273097
0.278826
0.289072
0.302875
0.319336
0.337598
0.356810
0.376099
0.394541
0.411126
0.424733
0.434099
0.437837
0.434532
0.422961
0.402528
0.373860
0.339385
0.303465
0.271764
0.249941
0.242159
0.249941
0.271764
0.303465
0.339385
0.373860
0.402528
0.422961
0.434532
0.437837
0.434099
0.424733
0.411126
0.394541
0.376099
0.356810
0.337598
0.319336
0.302875
0.289072
0.278826
0.273097
0.272927
0.279422
0.293650
0.316394
0.347690
0.386256
0.429050
0.471317
0.507312
0.531549
0.438448
0.431379
0.411385
0.381784
0.347141
0.312160
0.280726
0.255381
0.237298
0.226596
0.222755
0.224958
0.232304
0.243908
0.258932
0.276590
0.296128
0.316799
0.337834
0.358411
0.377634
0.394503
0.407907
0.416637
0.419491
0.415467
0.404084
0.385807
0.362441
0.337247
0.314523
0.298665
0.292972
0.298665
0.314523
0.337247
0.362441
0.385807
0.404084
0.415467
0.419491
0.416637
0.407907
0.394503
0.377634
0.358411
0.337834
0.316799
0.296128
0.276590
0.258932
0.243908
0.232304
0.224958
0.222755
0.226596
0.237298
0.255381
0.280726
0.312160
0.347141
0.381784
0.411385
0.431379
0.324895
0.319612
0.304693
0.282674
0.257019
0.231279
0.208410
0.190388
0.178200
0.172037
0.171582
0.176247
0.185347
0.198178
0.214071
0.232394
0.252548
0.273937
0.295948
0.317926
0.339147
0.358806
0.375998
0.389749
0.399084
0.403187
0.401621
0.394619
0.383321
0.369852
0.357050
0.347861
0.344520
0.347861
0.357050
0.369852
0.383321
0.394619
0.401621
0.403187
0.399084
0.389749
0.375998
0.358806
0.339147
0.317926
0.295948
0.273937
0.252548
0.232394
0.214071
0.198178
0.185347
0.176247
0.171582
0.172037
0.178200
0.190388
0.208410
0.231279
0.257019
0.282674
0.304693
0.319612
0.209993
0.206508
0.196698
0.182324
0.165774
0.149503
0.135558
0.125335
0.119554
0.118390
0.121644
0.128914
0.139709
0.153522
0.169869
0.188298
0.208386
0.229719
0.251871
0.274383
0.296744
0.318377
0.338623
0.356758
0.372034
0.383772
0.391518
0.395201
0.395294
0.392849
0.389367
0.386444
0.385315
0.386444
0.389367
0.392849
0.395294
0.395201
0.391518
0.383772
0.372034
0.356758
0.338623
0.318377
0.296744
0.274383
0.251871
0.229719
0.208386
0.188298
0.169869
0.153522
0.139709
0.128914
0.121644
0.118390
0.119554
0.125335
0.135558
0.149503
0.165774
0.182324
0.196698
0.206508
0.102080
0.100246
0.095142
0.087831
0.079759
0.072395
0.066957
0.064269
0.064746
0.068472
0.075308
0.084984
0.097187
0.111592
0.127902
0.145850
0.165192
0.185695
0.207125
0.229223
0.251699
0.274211
0.296348
0.317634
0.337533
0.355492
0.371005
0.383705
0.393444
0.400342
0.404749
0.407130
0.407871
0.407130
0.404749
0.400342
0.393444
0.383705
0.371005
0.355492
0.337533
0.317634
0.296348
0.274211
0.251699
0.229223
0.207125
0.185695
0.165192
0.145850
0.127902
0.111592
0.097187
0.084984
0.075308
0.068472
0.064746
0.064269
0.066957
0.072395
0.079759
0.087831
0.095142
0.100246
0.007965
0.007571
0.006564
0.005416
0.004757
0.005204
0.007249
0.011193
0.017153
0.025102
0.034922
0.046452
0.059522
0.073977
0.089687
0.106550
0.124481
0.143411
0.163275
0.183996
0.205478
0.227589
0.250146
0.272894
0.295495
0.317518
0.338442
0.357670
0.374568
0.388510
0.398927
0.405371
0.407553
0.405371
0.398927
0.388510
0.374568
0.357670
0.338442
0.317518
0.295495
0.272894
0.250146
0.227589
0.205478
0.183996
0.163275
0.143411
0.124481
0.106550
0.089687
0.073977
0.059522
0.046452
0.034922
0.025102
0.017153
0.011193
0.007249
0.005204
0.004757
0.005416
0.006564
0.007571
-0.066002
-0.065223
-0.062899
-0.059063
-0.053772
-0.047113
-0.039194
-0.030136
-0.020067
-0.009101
0.002663
0.015151
0.028316
0.042137
0.056618
0.071785
0.087680
0.104357
0.121881
0.140310
0.159698
0.180074
0.201432
0.223701
0.246713
0.270165
0.293573
0.316235
0.337221
0.355404
0.369571
0.378608
0.381718
0.378608
0.369571
0.355404
0.337221
0.316235
0.293573
0.270165
0.246713
0.223701
0.201432
0.180074
0.159698
0.140310
0.121881
0.104357
0.087680
0.071785
0.056618
0.042137
0.028316
0.015151
0.002663
-0.009101
-0.020067
-0.030136
-0.039194
-0.047113
-0.053772
-0.059063
-0.062899
-0.065223
-0.113536
-0.111939
-0.107308
-0.100071
-0.090810
-0.080130
-0.068564
-0.056514
-0.044254
-0.031941
-0.019643
-0.007365
0.004935
0.017330
0.029911
0.042787
0.056080
0.069917
0.084434
0.099773
0.116076
0.133469
0.152058
0.171899
0.192951
0.215036
0.237758
0.260439
0.282069
0.301313
0.316640
0.326570
0.330015
0.326570
0.316640
0.301313
0.282069
0.260439
0.237758
0.215036
0.192951
0.171899
0.152058
0.133469
0.116076
0.099773
0.084434
0.069917
0.056080
0.042787
0.029911
0.017330
0.004935
-0.007365
-0.019643
-0.031941
-0.044254
-0.056514
-0.068564
-0.080130
-0.090810
-0.100071
-0.107308
-0.111939
-0.129203
-0.127264
-0.121691
-0.113138
-0.102469
-0.090556
-0.078121
-0.065679
-0.053545
-0.041871
-0.030687
-0.019954
-0.009582
0.000544
0.010555
0.020588
0.030789
0.041309
0.052302
0.063930
0.076357
0.089744
0.104236
0.119946
0.136911
0.155051
0.174089
0.193473
0.212314
0.229369
0.243148
0.252169
0.255315
0.252169
0.243148
0.229369
0.212314
0.193473
0.174089
0.155051
0.136911
0.119946
0.104236
0.089744
0.076357
0.063930
0.052302
0.041309
0.030789
0.020588
0.010555
0.000544
-0.009582
-0.019954
-0.030687
-0.041871
-0.053545
-0.065679
-0.078121
-0.090556
-0.102469
-0.113138
-0.121691
-0.127264
-0.110183
-0.108476
-0.103595
-0.096175
-0.087047
-0.077027
-0.066772
-0.056734
-0.047174
-0.038200
-0.029823
-0.021985
-0.014599
-0.007555
-0.000738
0.005972
0.012695
0.019555
0.026678
0.034193
0.042232
0.050927
0.060405
0.070768
0.082078
0.094311
0.107308
0.120708
0.133891
0.145961
0.155806
0.162297
0.164569
0.162297
0.155806
0.145961
0.133891
0.120708
0.107308
0.094311
0.082078
0.070768
0.060405
0.050927
0.042232
0.034193
0.026678
0.019555
0.012695
0.005972
-0.000738
-0.007555
-0.014599
-0.021985
-0.029823
-0.038200
-0.047174
-0.056734
-0.066772
-0.077027
-0.087047
-0.096175
-0.103595
-0.108476
-0.058386
-0.057476
-0.054883
-0.050960
-0.046170
-0.040958
-0.035679
-0.030573
-0.025772
-0.021327
-0.017238
-0.013473
-0.009982
-0.006707
-0.003587
-0.000563
0.002427
0.005444
0.008549
0.011806
0.015276
0.019025
0.023113
0.027595
0.032505
0.037839
0.043539
0.049452
0.055305
0.060695
0.065114
0.068038
0.069064
0.068038
0.065114
0.060695
0.055305
0.049452
0.043539
0.037839
0.032505
0.027595
0.023113
0.019025
0.015276
0.011806
0.008549
0.005444
0.002427
-0.000563
-0.003587
-0.006707
-0.009982
-0.013473
-0.017238
-0.021327
-0.025772
-0.030573
-0.035679
-0.040958
-0.046170
-0.050960
-0.054883
-0.057476


==> info.txt <==
Git repo for capsule 3D paper. 

